On Characterizing the Trade-off in Invariant Representation Learning

Many applications of representation learning, such as privacy preservation, algorithmic fairness, and domain adaptation, desire explicit control over semantic information being discarded. This goal is formulated as satisfying two objectives: maximizing utility for predicting a target attribute while simultaneously being invariant (independent) to a known semantic attribute. Solutions to invariant representation learning (IRepL) problems lead to a trade-off between utility and invariance when they are competing. While existing works study bounds on this trade-off, two questions remain outstanding: 1) What is the exact trade-off between utility and invariance? and 2) What are the encoders (mapping the data to a representation) that achieve the trade-off, and how can we estimate it from training data? This paper addresses these questions for IRepLs in reproducing kernel Hilbert spaces (RKHS)s. Under the assumption that the distribution of a low-dimensional projection of high-dimensional data is approximately normal, we derive a closed-form solution for the global optima of the underlying optimization problem for encoders in RKHSs. This yields closed formulae for a near-optimal trade-off, corresponding optimal representation dimensionality, and the corresponding encoder(s). We also numerically quantify the trade-off on representative problems and compare them to those achieved by baseline IRepL algorithms.

==> figures/CelebA/txt/ARL-GP-points.txt <==
x       y       lower       upper
   0.00000    0.54791    0.53559    0.56023
   0.04968    0.58468    0.48283    0.68654
   0.09936    0.63933    0.50239    0.77627
   0.14904    0.65280    0.51233    0.79328
   0.19872    0.60380    0.46790    0.73970
   0.24840    0.52488    0.42859    0.62116
   0.29808    0.61532    0.58997    0.64067
   0.34776    0.79192    0.78118    0.80266
   0.39744    0.84287    0.83272    0.85302
   0.44712    0.87469    0.86440    0.88498

==> figures/CelebA/txt/ARL-points-DPV-max.txt <==
x       y
   0.44545    0.87521
   0.44628    0.87471
   0.44545    0.87466
   0.44502    0.87496
   0.44283    0.87526
   0.44073    0.87501
   0.44349    0.87301
   0.41556    0.85668
   0.39767    0.84410
   0.38996    0.84175
   0.41942    0.85858
   0.39811    0.84746
   0.41588    0.85973
   0.38054    0.84225
   0.40070    0.84496
   0.35616    0.81214
   0.39610    0.84075
   0.37217    0.82737
   0.42441    0.86665
   0.39985    0.84786
   0.40709    0.86003
   0.41647    0.86059
   0.39860    0.84300
   0.39465    0.84130
   0.41252    0.85923
   0.41408    0.86254
   0.41315    0.85773
   0.41563    0.85322
   0.00000    0.54760
   0.44712    0.87526
   0.44420    0.87496
   0.44607    0.87511
   0.44576    0.87526
   0.44430    0.87506
   0.43666    0.87561
   0.40500    0.85022
   0.42142    0.86800
   0.42163    0.86770
   0.37850    0.82001
   0.39644    0.84215
   0.40319    0.84155
   0.39830    0.84305
   0.41021    0.85618
   0.41870    0.86349
   0.38021    0.82482
   0.35878    0.81720
   0.37056    0.82852
   0.42945    0.87045
   0.40937    0.85267
   0.36912    0.81645
   0.37865    0.82988
   0.40709    0.84491
   0.41346    0.86354
   0.40114    0.85312
   0.36831    0.80964
   0.36958    0.81735
   0.38188    0.82963
   0.44628    0.87501
   0.44576    0.87496
   0.44607    0.87481
   0.44576    0.87496
   0.44034    0.87501
   0.42956    0.87421
   0.41644    0.86670
   0.41146    0.85583
   0.42191    0.85843
   0.39513    0.84160
   0.41693    0.86084
   0.41073    0.85633
   0.42935    0.87111
   0.40749    0.84876
   0.41857    0.85658
   0.41912    0.86059
   0.41910    0.86069
   0.42058    0.86374
   0.38786    0.84180
   0.43291    0.87291
   0.39863    0.84556
   0.41545    0.85983
   0.38388    0.83634
   0.38325    0.83970
   0.39998    0.84836
   0.44587    0.87516
   0.44618    0.87521
   0.44305    0.87466
   0.44472    0.87506
   0.44638    0.87521
   0.43733    0.87371
   0.41243    0.85162
   0.35559    0.81269
   0.38867    0.83333
   0.40843    0.84991
   0.39944    0.84546
   0.41680    0.85297
   0.39757    0.83869
   0.39257    0.83904
   0.41981    0.85758
   0.40009    0.84701
   0.39409    0.84110
   0.36320    0.81555
   0.41206    0.84681
   0.39603    0.84290
   0.40903    0.84370
   0.41018    0.85137
   0.41983    0.86074
   0.40403    0.84340
   0.39527    0.84295
   0.38799    0.84115
   0.40383    0.84776
   0.37744    0.81715
   0.44576    0.87481
   0.44545    0.87491
   0.44545    0.87466
   0.44451    0.87541
   0.44378    0.87546
   0.44063    0.87456
   0.43566    0.87085
   0.39807    0.83519
   0.39935    0.84250
   0.41533    0.85943
   0.35682    0.80783
   0.34956    0.81274
   0.39746    0.84220
   0.39329    0.84551
   0.40888    0.85182
   0.41343    0.85813
   0.39350    0.84155
   0.40648    0.85593
   0.40155    0.84425
   0.39464    0.83889
   0.36310    0.82246
   0.35081    0.80077
   0.38484    0.83624
   0.35228    0.80002
   0.39642    0.84185
   0.39339    0.84746
   0.37792    0.82021
   0.40552    0.85297
   0.43520    0.87546
   0.43760    0.87581
   0.43803    0.87596
   0.43717    0.87516
   0.42803    0.87176
   0.43427    0.87566
   0.42512    0.87216
   0.43437    0.87586
   0.43115    0.87451
   0.42824    0.87296
   0.43229    0.87531
   0.43198    0.87536
   0.42657    0.87266
   0.43479    0.87586
   0.43249    0.87596
   0.43343    0.87581
   0.43260    0.87561
   0.00000    0.54760
   0.43440    0.87090
   0.43394    0.87341
   0.43168    0.87141
   0.43229    0.87100
   0.43417    0.87131
   0.43228    0.87451
   0.42740    0.87055
   0.43417    0.87186
   0.42667    0.86920
   0.42993    0.86805
   0.42438    0.87201
   0.41943    0.86023
   0.42173    0.86033
   0.42785    0.86850
   0.42836    0.86960
   0.43324    0.87466
   0.42276    0.86364
   0.42449    0.87186
   0.43644    0.87506
   0.43821    0.87311
   0.43609    0.87035
   0.43728    0.87531
   0.43624    0.87356
   0.44342    0.87381
   0.31716    0.68806
   0.43353    0.87476
   0.43677    0.87546
   0.43197    0.87301
   0.43572    0.87586
   0.43488    0.87541
   0.43603    0.87616
   0.43770    0.87596
   0.43384    0.87616
   0.42500    0.87231
   0.43437    0.87576
   0.43176    0.87541
   0.42897    0.87236
   0.42805    0.87100
   0.42554    0.87236
   0.42805    0.87065
   0.42783    0.87236
   0.42637    0.87211
   0.43500    0.87601
   0.42878    0.87025
   0.42763    0.87075
   0.42046    0.86239
   0.42575    0.87176
   0.42969    0.87456
   0.42854    0.87351
   0.36057    0.79847
   0.35755    0.79681
   0.42616    0.87156
   0.42813    0.87351
   0.43529    0.87341
   0.43551    0.87116
   0.43624    0.87331
   0.43020    0.87201
   0.42822    0.87146
   0.43021    0.87241
   0.43198    0.87281
   0.42752    0.87121
   0.42741    0.87221
   0.42647    0.87211
   0.42792    0.87316
   0.42772    0.87246
   0.42700    0.87131
   0.42595    0.87216
   0.42605    0.87246
   0.43063    0.87376
   0.42990    0.87306

==> figures/CelebA/txt/ARL-points.txt <==
x       y
   0.20156    0.87521
   0.20215    0.87471
   0.20149    0.87466
   0.20149    0.87496
   0.19996    0.87526
   0.19804    0.87501
   0.20421    0.87301
   0.18866    0.85668
   0.18091    0.84410
   0.17726    0.84175
   0.19101    0.85858
   0.18077    0.84746
   0.18984    0.85973
   0.17417    0.84225
   0.18073    0.84496
   0.16202    0.81214
   0.17890    0.84075
   0.16816    0.82737
   0.19237    0.86665
   0.18208    0.84786
   0.18501    0.86003
   0.18919    0.86059
   0.18185    0.84300
   0.18027    0.84130
   0.18725    0.85923
   0.18919    0.86254
   0.18750    0.85773
   0.18813    0.85322
   0.00000    0.54760
   0.20267    0.87526
   0.20139    0.87496
   0.20181    0.87511
   0.20207    0.87526
   0.20122    0.87506
   0.19672    0.87561
   0.18405    0.85022
   0.19276    0.86800
   0.19245    0.86770
   0.17159    0.82001
   0.18012    0.84215
   0.18201    0.84155
   0.18139    0.84305
   0.18495    0.85618
   0.19005    0.86349
   0.17337    0.82482
   0.16526    0.81720
   0.16816    0.82852
   0.19497    0.87045
   0.18529    0.85267
   0.16647    0.81645
   0.17004    0.82988
   0.18508    0.84491
   0.18833    0.86354
   0.18229    0.85312
   0.17058    0.80964
   0.16827    0.81735
   0.17244    0.82963
   0.20169    0.87501
   0.20162    0.87496
   0.20143    0.87481
   0.20147    0.87496
   0.20006    0.87501
   0.19409    0.87421
   0.18472    0.86670
   0.18772    0.85583
   0.19277    0.85843
   0.18080    0.84160
   0.18897    0.86084
   0.18688    0.85633
   0.19504    0.87111
   0.18508    0.84876
   0.19041    0.85658
   0.18930    0.86059
   0.19118    0.86069
   0.19053    0.86374
   0.17831    0.84180
   0.19644    0.87291
   0.18180    0.84556
   0.18875    0.85983
   0.17482    0.83634
   0.17653    0.83970
   0.18263    0.84836
   0.20169    0.87516
   0.20205    0.87521
   0.20082    0.87466
   0.20141    0.87506
   0.20063    0.87521
   0.20140    0.87371
   0.18797    0.85162
   0.16191    0.81269
   0.17532    0.83333
   0.18443    0.84991
   0.18089    0.84546
   0.18869    0.85297
   0.17964    0.83869
   0.17674    0.83904
   0.19038    0.85758
   0.18074    0.84701
   0.17950    0.84110
   0.16476    0.81555
   0.18610    0.84681
   0.17903    0.84290
   0.18652    0.84370
   0.18660    0.85137
   0.19120    0.86074
   0.18332    0.84340
   0.17908    0.84295
   0.17613    0.84115
   0.18279    0.84776
   0.17152    0.81715
   0.20174    0.87481
   0.20177    0.87491
   0.20141    0.87466
   0.20124    0.87541
   0.20089    0.87546
   0.19770    0.87456
   0.19923    0.87085
   0.18142    0.83519
   0.18209    0.84250
   0.18857    0.85943
   0.15987    0.80783
   0.16051    0.81274
   0.18040    0.84220
   0.18049    0.84551
   0.18560    0.85182
   0.18779    0.85813
   0.17867    0.84155
   0.18472    0.85593
   0.18124    0.84425
   0.17814    0.83889
   0.16588    0.82246
   0.15588    0.80077
   0.17429    0.83624
   0.16133    0.80002
   0.18024    0.84185
   0.17964    0.84746
   0.17125    0.82021
   0.18406    0.85297
   0.19767    0.87546
   0.19851    0.87581
   0.19877    0.87596
   0.19787    0.87516
   0.19691    0.87176
   0.19741    0.87566
   0.19663    0.87216
   0.19732    0.87586
   0.19686    0.87451
   0.19598    0.87296
   0.19682    0.87531
   0.19682    0.87536
   0.19533    0.87266
   0.19757    0.87586
   0.19639    0.87596
   0.19691    0.87581
   0.19681    0.87561
   0.00000    0.54760
   0.20025    0.87090
   0.19641    0.87341
   0.19894    0.87141
   0.19738    0.87100
   0.19803    0.87131
   0.19687    0.87451
   0.19673    0.87055
   0.19739    0.87186
   0.19682    0.86920
   0.19933    0.86805
   0.19639    0.87201
   0.19764    0.86023
   0.19843    0.86033
   0.19884    0.86850
   0.19851    0.86960
   0.19762    0.87466
   0.19781    0.86364
   0.19631    0.87186
   0.19748    0.87506
   0.19758    0.87311
   0.19485    0.87035
   0.19830    0.87531
   0.19778    0.87356
   0.19924    0.87381
   0.13114    0.68806
   0.19649    0.87476
   0.19839    0.87546
   0.19572    0.87301
   0.19798    0.87586
   0.19755    0.87541
   0.19825    0.87616
   0.19870    0.87596
   0.19734    0.87616
   0.19584    0.87231
   0.19742    0.87576
   0.19635    0.87541
   0.19744    0.87236
   0.19830    0.87100
   0.19669    0.87236
   0.19827    0.87065
   0.19728    0.87236
   0.19703    0.87211
   0.19772    0.87601
   0.19840    0.87025
   0.19797    0.87075
   0.19718    0.86239
   0.19688    0.87176
   0.19660    0.87456
   0.19579    0.87351
   0.18160    0.79847
   0.17939    0.79681
   0.19689    0.87156
   0.19566    0.87351
   0.19649    0.87341
   0.19705    0.87116
   0.19697    0.87331
   0.19527    0.87201
   0.19571    0.87146
   0.19610    0.87241
   0.19635    0.87281
   0.19819    0.87121
   0.19689    0.87221
   0.19724    0.87211
   0.19620    0.87316
   0.19636    0.87246
   0.19781    0.87131
   0.19680    0.87216
   0.19625    0.87246
   0.19672    0.87376
   0.19681    0.87306

==> figures/CelebA/txt/HSIC-GP-points.txt <==
x       y       lower       upper
   0.00000    0.58597    0.56916    0.60277
   0.04988    0.66042    0.64504    0.67581
   0.09975    0.72303    0.70747    0.73858
   0.14963    0.76394    0.74837    0.77951
   0.19951    0.78702    0.77143    0.80261
   0.24938    0.80376    0.78812    0.81941
   0.29926    0.82321    0.80754    0.83888
   0.34914    0.84584    0.83020    0.86149
   0.39902    0.86520    0.84968    0.88072
   0.44889    0.87401    0.85863    0.88940

==> figures/CelebA/txt/HSIC-points-DPV-max.txt <==
x       y
   0.44639    0.87491
   0.44377    0.87481
   0.44471    0.87431
   0.44555    0.87446
   0.44555    0.87406
   0.44659    0.87396
   0.44388    0.87416
   0.44190    0.87386
   0.43145    0.87231
   0.26119    0.81094
   0.23822    0.79867
   0.19689    0.78354
   0.18393    0.77713
   0.15992    0.76931
   0.13058    0.75879
   0.09173    0.73720
   0.08503    0.73284
   0.02615    0.69552
   0.03298    0.65865
   0.03802    0.65254
   0.02403    0.65434
   0.02118    0.64377
   0.04582    0.64518
   0.06067    0.63215
   0.04208    0.63987
   0.02886    0.58646
   0.04869    0.63576
   0.06093    0.62834
   0.00000    0.54760
   0.44785    0.87526
   0.44461    0.87466
   0.44638    0.87456
   0.44638    0.87446
   0.44555    0.87431
   0.44482    0.87391
   0.44419    0.87396
   0.44232    0.87381
   0.43469    0.87321
   0.26622    0.81084
   0.21550    0.78825
   0.19710    0.78058
   0.16628    0.77101
   0.14204    0.76220
   0.12626    0.75303
   0.09704    0.74176
   0.07931    0.72538
   0.04721    0.68535
   0.03070    0.66261
   0.02786    0.57199
   0.02652    0.55996
   0.04290    0.64888
   0.44576    0.87486
   0.44461    0.87491
   0.44409    0.87441
   0.44398    0.87476
   0.44440    0.87406
   0.44639    0.87436
   0.44420    0.87451
   0.44231    0.87376
   0.43396    0.87196
   0.33427    0.84160
   0.26703    0.81264
   0.21200    0.78995
   0.16187    0.77041
   0.19405    0.77728
   0.15477    0.76280
   0.10263    0.73775
   0.08575    0.72403
   0.02302    0.67323
   0.03557    0.65915
   0.03777    0.65384
   0.03587    0.65344
   0.04667    0.64788
   0.03960    0.65309
   0.04340    0.64648
   0.04548    0.64878
   0.05061    0.64693
   0.05675    0.63501
   0.44649    0.87506
   0.44566    0.87481
   0.44252    0.87416
   0.44544    0.87391
   0.44680    0.87421
   0.44889    0.87401
   0.44534    0.87396
   0.44012    0.87301
   0.43114    0.87261
   0.25681    0.80638
   0.21337    0.78935
   0.20398    0.78249
   0.17361    0.77167
   0.13987    0.75939
   0.11147    0.74672
   0.10262    0.74141
   0.05196    0.71331
   0.02593    0.67398
   0.03736    0.65469
   0.03997    0.65194
   0.04239    0.65284
   0.04880    0.64908
   0.04834    0.64628
   0.05141    0.64593
   0.04910    0.64908
   0.04410    0.65159
   0.05376    0.64297
   0.05434    0.63516
   0.44545    0.87496
   0.44388    0.87471
   0.44430    0.87451
   0.44513    0.87456
   0.44555    0.87416
   0.44576    0.87366
   0.44482    0.87411
   0.44440    0.87351
   0.43469    0.87261
   0.27539    0.81490
   0.24042    0.80002
   0.20846    0.78845
   0.18447    0.77612
   0.16627    0.77041
   0.13431    0.75829
   0.10142    0.74136
   0.12124    0.71616
   0.03204    0.67904
   0.03741    0.66035
   0.04267    0.65565
   0.03982    0.65004
   0.04689    0.64903
   0.04173    0.65324
   0.02588    0.55090
   0.04721    0.64663
   0.04406    0.64683
   0.04849    0.63851
   0.05082    0.63676
   0.44284    0.87381
   0.44116    0.87391
   0.44137    0.87376
   0.44095    0.87346
   0.44064    0.87371
   0.43970    0.87321
   0.43657    0.87291
   0.43709    0.87236
   0.43271    0.87251
   0.42968    0.87156
   0.42663    0.87035
   0.42352    0.87156
   0.42203    0.87000
   0.38826    0.86054
   0.37968    0.85718
   0.33463    0.84170
   0.30738    0.83058
   0.29064    0.82296
   0.44304    0.87321
   0.44357    0.87371
   0.44315    0.87321
   0.44116    0.87351
   0.43908    0.87356
   0.43834    0.87406
   0.43845    0.87311
   0.43709    0.87256
   0.43407    0.87276
   0.43145    0.87196
   0.42937    0.87136
   0.43114    0.87151
   0.42749    0.87106
   0.42436    0.87191
   0.41558    0.86995
   0.40513    0.86830
   0.38429    0.85898
   0.32450    0.83368
   0.44158    0.87341
   0.44169    0.87326
   0.44054    0.87346
   0.44138    0.87271
   0.43740    0.87351
   0.43897    0.87326
   0.43511    0.87286
   0.43375    0.87301
   0.43219    0.87256
   0.43156    0.87176
   0.42968    0.87121
   0.43146    0.87121
   0.42832    0.87065
   0.42404    0.87111
   0.41872    0.87070
   0.41976    0.86945
   0.41119    0.86790
   0.36153    0.85352
   0.44075    0.87356
   0.44200    0.87291
   0.44022    0.87336
   0.43960    0.87306
   0.43960    0.87291
   0.43876    0.87301
   0.43856    0.87361
   0.43552    0.87266
   0.43511    0.87291
   0.42717    0.87161
   0.42926    0.87136
   0.42464    0.86900
   0.41304    0.86700
   0.41377    0.86670
   0.37602    0.85442
   0.33819    0.84160
   0.31164    0.83148
   0.28407    0.81886
   0.44231    0.87336
   0.44012    0.87406
   0.44106    0.87396
   0.44064    0.87321
   0.44169    0.87381
   0.44106    0.87366
   0.43981    0.87356
   0.43793    0.87341
   0.43595    0.87341
   0.42905    0.87181
   0.42895    0.87201
   0.42976    0.87116
   0.42286    0.86905
   0.40101    0.86489
   0.37487    0.85658
   0.35856    0.84936
   0.33975    0.84255
   0.29984    0.82657

==> figures/CelebA/txt/HSIC-points.txt <==
x       y
   0.20193    0.87491
   0.20063    0.87481
   0.20071    0.87431
   0.20083    0.87446
   0.20104    0.87406
   0.20164    0.87396
   0.20069    0.87416
   0.19957    0.87386
   0.19335    0.87231
   0.11240    0.81094
   0.10316    0.79867
   0.08426    0.78354
   0.07909    0.77713
   0.06863    0.76931
   0.05574    0.75879
   0.03913    0.73720
   0.03776    0.73284
   0.01239    0.69552
   0.01354    0.65865
   0.01569    0.65254
   0.01075    0.65434
   0.00878    0.64377
   0.01935    0.64518
   0.02618    0.63215
   0.01894    0.63987
   0.01409    0.58646
   0.02198    0.63576
   0.02728    0.62834
   0.00000    0.54760
   0.20299    0.87526
   0.20076    0.87466
   0.20153    0.87456
   0.20175    0.87446
   0.20162    0.87431
   0.20106    0.87391
   0.20082    0.87396
   0.19972    0.87381
   0.19506    0.87321
   0.11417    0.81084
   0.09140    0.78825
   0.08425    0.78058
   0.07143    0.77101
   0.06128    0.76220
   0.05466    0.75303
   0.04341    0.74176
   0.03254    0.72538
   0.02175    0.68535
   0.01255    0.66261
   0.01209    0.57199
   0.01160    0.55996
   0.01845    0.64888
   0.20129    0.87486
   0.20086    0.87491
   0.20072    0.87441
   0.20065    0.87476
   0.20063    0.87406
   0.20179    0.87436
   0.20073    0.87451
   0.19934    0.87376
   0.19406    0.87196
   0.14611    0.84160
   0.11413    0.81264
   0.08989    0.78995
   0.06788    0.77041
   0.08245    0.77728
   0.06526    0.76280
   0.04222    0.73775
   0.03574    0.72403
   0.01068    0.67323
   0.01456    0.65915
   0.01568    0.65384
   0.01511    0.65344
   0.02004    0.64788
   0.01651    0.65309
   0.01843    0.64648
   0.01961    0.64878
   0.02207    0.64693
   0.02618    0.63501
   0.20208    0.87506
   0.20100    0.87481
   0.19976    0.87416
   0.20098    0.87391
   0.20180    0.87421
   0.20323    0.87401
   0.20087    0.87396
   0.19813    0.87301
   0.19296    0.87261
   0.11028    0.80638
   0.09123    0.78935
   0.08725    0.78249
   0.07330    0.77167
   0.05901    0.75939
   0.04711    0.74672
   0.04308    0.74141
   0.02167    0.71331
   0.01106    0.67398
   0.01528    0.65469
   0.01646    0.65194
   0.01736    0.65284
   0.02069    0.64908
   0.02092    0.64628
   0.02197    0.64593
   0.02112    0.64908
   0.01875    0.65159
   0.02375    0.64297
   0.02403    0.63516
   0.20147    0.87496
   0.20063    0.87471
   0.20066    0.87451
   0.20112    0.87456
   0.20105    0.87416
   0.20142    0.87366
   0.20091    0.87411
   0.20058    0.87351
   0.19478    0.87261
   0.11853    0.81490
   0.10351    0.80002
   0.08980    0.78845
   0.07858    0.77612
   0.07187    0.77041
   0.05786    0.75829
   0.04309    0.74136
   0.05198    0.71616
   0.01387    0.67904
   0.01549    0.66035
   0.01746    0.65565
   0.01660    0.65004
   0.01967    0.64903
   0.01763    0.65324
   0.01084    0.55090
   0.02091    0.64663
   0.01945    0.64683
   0.02131    0.63851
   0.02356    0.63676
   0.19996    0.87381
   0.19886    0.87391
   0.19911    0.87376
   0.19808    0.87346
   0.19786    0.87371
   0.19742    0.87321
   0.19568    0.87291
   0.19540    0.87236
   0.19382    0.87251
   0.19185    0.87156
   0.18751    0.87035
   0.18799    0.87156
   0.18555    0.87000
   0.16833    0.86054
   0.16435    0.85718
   0.14566    0.84170
   0.13253    0.83058
   0.12539    0.82296
   0.19962    0.87321
   0.20010    0.87371
   0.19979    0.87321
   0.19894    0.87351
   0.19791    0.87356
   0.19714    0.87406
   0.19770    0.87311
   0.19651    0.87256
   0.19461    0.87276
   0.19266    0.87196
   0.19144    0.87136
   0.19221    0.87151
   0.18995    0.87106
   0.18937    0.87191
   0.18540    0.86995
   0.17964    0.86830
   0.16690    0.85898
   0.13908    0.83368
   0.19906    0.87341
   0.19884    0.87326
   0.19848    0.87346
   0.19879    0.87271
   0.19712    0.87351
   0.19773    0.87326
   0.19559    0.87286
   0.19516    0.87301
   0.19435    0.87256
   0.19321    0.87176
   0.19173    0.87121
   0.19238    0.87121
   0.19112    0.87065
   0.18927    0.87111
   0.18701    0.87070
   0.18706    0.86945
   0.18255    0.86790
   0.15902    0.85352
   0.19841    0.87356
   0.19948    0.87291
   0.19806    0.87336
   0.19807    0.87306
   0.19754    0.87291
   0.19733    0.87301
   0.19718    0.87361
   0.19500    0.87266
   0.19463    0.87291
   0.19080    0.87161
   0.19035    0.87136
   0.18642    0.86900
   0.17969    0.86700
   0.18087    0.86670
   0.16234    0.85442
   0.14600    0.84160
   0.13486    0.83148
   0.12237    0.81886
   0.19935    0.87336
   0.19873    0.87406
   0.19877    0.87396
   0.19881    0.87321
   0.19902    0.87381
   0.19861    0.87366
   0.19809    0.87356
   0.19711    0.87341
   0.19648    0.87341
   0.19123    0.87181
   0.19170    0.87201
   0.18943    0.87116
   0.18473    0.86905
   0.17426    0.86489
   0.16224    0.85658
   0.15486    0.84936
   0.14707    0.84255
   0.12919    0.82657

==> figures/CelebA/txt/KDST-GP-points.txt <==
x       y       lower       upper
   0.00000    0.56127    0.54755    0.57499
   0.04982    0.73097    0.72033    0.74161
   0.09964    0.76375    0.75327    0.77423
   0.14946    0.79161    0.78092    0.80229
   0.19927    0.81044    0.79966    0.82122
   0.24909    0.82610    0.81542    0.83678
   0.29891    0.84148    0.83079    0.85216
   0.34873    0.85239    0.84162    0.86316
   0.39855    0.86715    0.85558    0.87873
   0.44837    0.87434    0.86155    0.88713

==> figures/CelebA/txt/KDST-dep-DPV-max.txt <==
x       y
   0.31537    0.44837
   0.13991    0.44011
   0.06681    0.43008
   0.03978    0.42047
   0.02637    0.40461
   0.01834    0.38351
   0.01280    0.35947
   0.01232    0.35351
   0.01186    0.34797
   0.01141    0.34358
   0.01097    0.33742
   0.01054    0.33031
   0.01011    0.32457
   0.00970    0.31798
   0.00929    0.30942
   0.00888    0.30263
   0.00849    0.29835
   0.00810    0.28853
   0.00771    0.28205
   0.00734    0.27432
   0.00696    0.26534
   0.00659    0.25834
   0.00623    0.24967
   0.00587    0.24152
   0.00551    0.23505
   0.00516    0.23045
   0.00481    0.22293
   0.00446    0.21729
   0.00412    0.20560
   0.00378    0.19610
   0.00345    0.18513
   0.00311    0.17647
   0.00278    0.16811
   0.00246    0.15913
   0.00213    0.15423
   0.00181    0.14734
   0.00149    0.14087
   0.00118    0.13126
   0.00086    0.12197
   0.00054    0.11498
   0.00016    0.10851
   0.00005    0.10120
   0.00048    0.09254
   0.00077    0.08389
   0.00105    0.07878
   0.00107    0.07878
   0.00110    0.07826
   0.00113    0.07700
   0.00115    0.07680
   0.00118    0.07617
   0.00121    0.07638
   0.00123    0.07596
   0.00126    0.07607
   0.00128    0.07586
   0.00129    0.07586
   0.00129    0.07586
   0.00129    0.07586
   0.00129    0.07534
   0.00130    0.07544
   0.00130    0.07492
   0.00130    0.07513
   0.00130    0.07492
   0.00131    0.07513
   0.00149    0.06207
   0.00000    0.05067
   0.00000    0.04523
   0.00000    0.03382
   0.00000    0.03369
   0.00000    0.02448
   0.00000    0.00000

==> figures/CelebA/txt/KDST-dep-DPV.txt <==
x       y
   0.31537    0.20288
   0.13991    0.19728
   0.06681    0.19165
   0.03978    0.18688
   0.02637    0.18019
   0.01834    0.17091
   0.01280    0.15996
   0.01232    0.15759
   0.01186    0.15526
   0.01141    0.15367
   0.01097    0.15118
   0.01054    0.14761
   0.01011    0.14524
   0.00970    0.14237
   0.00929    0.13862
   0.00888    0.13608
   0.00849    0.13414
   0.00810    0.12998
   0.00771    0.12750
   0.00734    0.12437
   0.00696    0.12048
   0.00659    0.11760
   0.00623    0.11410
   0.00587    0.11050
   0.00551    0.10735
   0.00516    0.10489
   0.00481    0.10154
   0.00446    0.09854
   0.00412    0.09355
   0.00378    0.08956
   0.00345    0.08464
   0.00311    0.08085
   0.00278    0.07708
   0.00246    0.07302
   0.00213    0.07060
   0.00181    0.06690
   0.00149    0.06357
   0.00118    0.05892
   0.00086    0.05471
   0.00054    0.05197
   0.00016    0.04884
   0.00005    0.04502
   0.00048    0.04127
   0.00077    0.03814
   0.00105    0.03573
   0.00107    0.03577
   0.00110    0.03557
   0.00113    0.03505
   0.00115    0.03477
   0.00118    0.03457
   0.00121    0.03470
   0.00123    0.03461
   0.00126    0.03472
   0.00128    0.03458
   0.00129    0.03455
   0.00129    0.03453
   0.00129    0.03449
   0.00129    0.03434
   0.00130    0.03428
   0.00130    0.03413
   0.00130    0.03424
   0.00130    0.03413
   0.00131    0.03420
   0.00149    0.02791
   0.00000    0.02312
   0.00000    0.01865
   0.00000    0.01662
   0.00000    0.01667
   0.00000    0.01063
   0.00000    0.00000

==> figures/CelebA/txt/KDST-deps-depy.txt <==
x       y
   0.30481    0.92573
   0.13421    0.60463
   0.06365    0.35324
   0.03774    0.25743
   0.02505    0.20863
   0.01757    0.17825
   0.01249    0.15589
   0.01206    0.15388
   0.01164    0.15190
   0.01124    0.14994
   0.01084    0.14801
   0.01045    0.14609
   0.01006    0.14418
   0.00969    0.14228
   0.00932    0.14040
   0.00896    0.13852
   0.00861    0.13664
   0.00826    0.13476
   0.00792    0.13288
   0.00758    0.13099
   0.00725    0.12910
   0.00692    0.12720
   0.00660    0.12529
   0.00628    0.12337
   0.00597    0.12143
   0.00566    0.11948
   0.00536    0.11750
   0.00506    0.11551
   0.00477    0.11350
   0.00448    0.11146
   0.00420    0.10940
   0.00393    0.10732
   0.00366    0.10521
   0.00340    0.10308
   0.00315    0.10092
   0.00292    0.09875
   0.00270    0.09654
   0.00249    0.09432
   0.00231    0.09208
   0.00215    0.08983
   0.00202    0.08756
   0.00193    0.08528
   0.00187    0.08300
   0.00185    0.08072
   0.00186    0.07844
   0.00191    0.07617
   0.00192    0.07594
   0.00193    0.07572
   0.00193    0.07549
   0.00194    0.07526
   0.00195    0.07504
   0.00196    0.07481
   0.00196    0.07459
   0.00197    0.07436
   0.00198    0.07414
   0.00198    0.07411
   0.00198    0.07409
   0.00198    0.07407
   0.00198    0.07405
   0.00199    0.07402
   0.00199    0.07400
   0.00199    0.07398
   0.00199    0.07396
   0.00199    0.07393
   0.00025    0.07680
   0.00038    0.06969
   0.00087    0.06946
   0.00065    0.06946
   0.00000    0.00000
   0.00000    0.00000


==> figures/CelebA/txt/KDST-depy-acc.txt <==
x       y
   0.92573    0.87566
   0.60463    0.87471
   0.35324    0.87326
   0.25743    0.87136
   0.20863    0.86850
   0.17825    0.86309
   0.15589    0.85583
   0.15388    0.85412
   0.15190    0.85262
   0.14994    0.85102
   0.14801    0.84966
   0.14609    0.84841
   0.14418    0.84671
   0.14228    0.84541
   0.14040    0.84360
   0.13852    0.84180
   0.13664    0.84030
   0.13476    0.83814
   0.13288    0.83654
   0.13099    0.83489
   0.12910    0.83273
   0.12720    0.82968
   0.12529    0.82722
   0.12337    0.82492
   0.12143    0.82216
   0.11948    0.81981
   0.11750    0.81760
   0.11551    0.81455
   0.11350    0.81159
   0.11146    0.80874
   0.10940    0.80568
   0.10732    0.80273
   0.10521    0.79917
   0.10308    0.79601
   0.10092    0.79271
   0.09875    0.78950
   0.09654    0.78720
   0.09432    0.78289
   0.09208    0.77903
   0.08983    0.77542
   0.08756    0.77192
   0.08528    0.76876
   0.08300    0.76611
   0.08072    0.76205
   0.07844    0.75939
   0.07617    0.75498
   0.07594    0.75448
   0.07572    0.75438
   0.07549    0.75388
   0.07526    0.75348
   0.07504    0.75303
   0.07481    0.75283
   0.07459    0.75253
   0.07436    0.75218
   0.07414    0.75198
   0.07411    0.75198
   0.07409    0.75193
   0.07407    0.75188
   0.07405    0.75183
   0.07402    0.75183
   0.07400    0.75193
   0.07398    0.75183
   0.07396    0.75183
   0.07393    0.75183
   0.07680    0.74772
   0.06969    0.74952
   0.06946    0.72157
   0.06946    0.70138
   0.06946    0.68470
   0.06946    0.54760


==> figures/CelebA/txt/KDST-points-DPV-max.txt <==
x       y   
   0.44837    0.87566
   0.44011    0.87471
   0.43008    0.87326
   0.42047    0.87136
   0.40461    0.86850
   0.38351    0.86309
   0.35947    0.85588
   0.35351    0.85412
   0.34797    0.85257
   0.34358    0.85102
   0.33742    0.84966
   0.33031    0.84841
   0.32457    0.84671
   0.31798    0.84541
   0.30942    0.84360
   0.30263    0.84180
   0.29835    0.84030
   0.28853    0.83814
   0.28205    0.83654
   0.27432    0.83489
   0.26534    0.83268
   0.25834    0.82968
   0.24967    0.82712
   0.24152    0.82492
   0.23505    0.82221
   0.23045    0.81981
   0.22293    0.81760
   0.21729    0.81455
   0.20560    0.81154
   0.19610    0.80869
   0.18513    0.80568
   0.17647    0.80278
   0.16811    0.79922
   0.15913    0.79601
   0.15423    0.79271
   0.14734    0.78955
   0.14087    0.78720
   0.13126    0.78289
   0.12197    0.77908
   0.11498    0.77542
   0.10851    0.77187
   0.10120    0.76626
   0.09254    0.76210
   0.08389    0.75929
   0.07878    0.75508
   0.07878    0.75458
   0.07826    0.75433
   0.07700    0.75393
   0.07680    0.75353
   0.07617    0.75303
   0.07638    0.75283
   0.07596    0.75253
   0.07607    0.75218
   0.07586    0.75203
   0.07586    0.75198
   0.07586    0.75193
   0.07586    0.75183
   0.07534    0.75188
   0.07544    0.75178
   0.07492    0.75183
   0.07513    0.75193
   0.07492    0.75183
   0.07513    0.75193
   0.06207    0.74271
   0.05067    0.73269
   0.04523    0.72102
   0.03382    0.70529
   0.03369    0.70504
   0.02448    0.68470
   0.00000    0.54760

==> figures/CelebA/txt/KDST-points.txt <==
x       y
   0.20288    0.87566
   0.19728    0.87471
   0.19165    0.87326
   0.18688    0.87136
   0.18019    0.86850
   0.17091    0.86309
   0.15996    0.85588
   0.15759    0.85412
   0.15526    0.85257
   0.15367    0.85102
   0.15118    0.84966
   0.14761    0.84841
   0.14524    0.84671
   0.14237    0.84541
   0.13862    0.84360
   0.13608    0.84180
   0.13414    0.84030
   0.12998    0.83814
   0.12750    0.83654
   0.12437    0.83489
   0.12048    0.83268
   0.11760    0.82968
   0.11410    0.82712
   0.11050    0.82492
   0.10735    0.82221
   0.10489    0.81981
   0.10154    0.81760
   0.09854    0.81455
   0.09355    0.81154
   0.08956    0.80869
   0.08464    0.80568
   0.08085    0.80278
   0.07708    0.79922
   0.07302    0.79601
   0.07060    0.79271
   0.06690    0.78955
   0.06357    0.78720
   0.05892    0.78289
   0.05471    0.77908
   0.05197    0.77542
   0.04884    0.77187
   0.04502    0.76626
   0.04127    0.76210
   0.03814    0.75929
   0.03573    0.75508
   0.03577    0.75458
   0.03557    0.75433
   0.03505    0.75393
   0.03477    0.75353
   0.03457    0.75303
   0.03470    0.75283
   0.03461    0.75253
   0.03472    0.75218
   0.03458    0.75203
   0.03455    0.75198
   0.03453    0.75193
   0.03449    0.75183
   0.03434    0.75188
   0.03428    0.75178
   0.03413    0.75183
   0.03424    0.75193
   0.03413    0.75183
   0.03420    0.75193
   0.02791    0.74271
   0.02312    0.73269
   0.01865    0.72102
   0.01662    0.70529
   0.01667    0.70504
   0.01063    0.68470
   0.00000    0.54760

==> figures/CelebA/txt/LDST-GP-points.txt <==
x       y       lower       upper
   0.00000    0.63082    0.61484    0.64680
   0.04897    0.66309    0.64758    0.67861
   0.09794    0.69416    0.67878    0.70955
   0.14691    0.72389    0.70848    0.73931
   0.19589    0.75216    0.73669    0.76764
   0.24486    0.77886    0.76335    0.79437
   0.29383    0.80388    0.78837    0.81940
   0.34280    0.82717    0.81162    0.84271
   0.39177    0.84864    0.83294    0.86433
   0.44074    0.86825    0.85210    0.88440

==> figures/CelebA/txt/LDST-points-DPV-max.txt <==
x       y
   0.44074    0.87621
   0.43960    0.87657
   0.43834    0.87637
   0.43927    0.87561
   0.43287    0.87306
   0.42802    0.86675
   0.39350    0.84335
   0.38210    0.83784
   0.37300    0.83333
   0.35910    0.82702
   0.34322    0.82006
   0.32423    0.81174
   0.31255    0.80468
   0.30296    0.79847
   0.28971    0.79351
   0.27241    0.78785
   0.25749    0.78314
   0.24518    0.77818
   0.23808    0.77392
   0.23402    0.76981
   0.23037    0.76586
   0.22276    0.76335
   0.21723    0.75959
   0.20889    0.75609
   0.20002    0.75338
   0.19553    0.75028
   0.19282    0.74772
   0.18876    0.74497
   0.18323    0.74301
   0.18041    0.74126
   0.17477    0.73830
   0.16987    0.73530
   0.16277    0.73324
   0.15934    0.72934
   0.15495    0.72748
   0.14680    0.72493
   0.14263    0.72262
   0.13532    0.71952
   0.13094    0.71776
   0.11883    0.71516
   0.10975    0.71185
   0.09064    0.70719
   0.08313    0.70138
   0.07316    0.69978
   0.07969    0.70299
   0.06702    0.69272
   0.06649    0.69076
   0.06116    0.68891
   0.06068    0.68675
   0.06114    0.68570
   0.06107    0.68500
   0.06307    0.68365
   0.06354    0.68139
   0.06210    0.67959
   0.06153    0.67764
   0.06173    0.67744
   0.06182    0.67739
   0.06200    0.67724
   0.06198    0.67709
   0.06178    0.67684
   0.06173    0.67664
   0.06045    0.67649
   0.06070    0.67603
   0.06081    0.67578
   0.05247    0.65519
   0.04373    0.63816
   0.04573    0.63135
   0.04271    0.62559
   0.04456    0.62539
   0.00000    0.54760

==> figures/CelebA/txt/LDST-points.txt <==
x       y
   0.20288    0.87566
   0.19728    0.87471
   0.19165    0.87326
   0.18688    0.87136
   0.18019    0.86850
   0.17091    0.86309
   0.15996    0.85588
   0.15759    0.85412
   0.15526    0.85257
   0.15367    0.85102
   0.15118    0.84966
   0.14761    0.84841
   0.14524    0.84671
   0.14237    0.84541
   0.13862    0.84360
   0.13608    0.84180
   0.13414    0.84030
   0.12998    0.83814
   0.12750    0.83654
   0.12437    0.83489
   0.12048    0.83268
   0.11760    0.82968
   0.11410    0.82712
   0.11050    0.82492
   0.10735    0.82221
   0.10489    0.81981
   0.10154    0.81760
   0.09854    0.81455
   0.09355    0.81154
   0.08956    0.80869
   0.08464    0.80568
   0.08085    0.80278
   0.07708    0.79922
   0.07302    0.79601
   0.07060    0.79271
   0.06690    0.78955
   0.06357    0.78720
   0.05892    0.78289
   0.05471    0.77908
   0.05197    0.77542
   0.04884    0.77187
   0.04502    0.76626
   0.04127    0.76210
   0.03814    0.75929
   0.03573    0.75508
   0.03577    0.75458
   0.03557    0.75433
   0.03505    0.75393
   0.03477    0.75353
   0.03457    0.75303
   0.03470    0.75283
   0.03461    0.75253
   0.03472    0.75218
   0.03458    0.75203
   0.03455    0.75198
   0.03453    0.75193
   0.03449    0.75183
   0.03434    0.75188
   0.03428    0.75178
   0.03413    0.75183
   0.03424    0.75193
   0.03413    0.75183
   0.03420    0.75193
   0.02791    0.74271
   0.02312    0.73269
   0.01865    0.72102
   0.01662    0.70529
   0.01667    0.70504
   0.01063    0.68470
   0.00000    0.54760

==> figures/Folktables-4C/txt/ARL-points.txt <==
x       y
   0.11904    0.80634
   0.10894    0.78061
   0.09840    0.75746
   0.07173    0.70192
   0.05989    0.62733
   0.07566    0.72240
   0.08123    0.70751
   0.05244    0.61159
   0.07169    0.67051
   0.07758    0.68111
   0.08769    0.74213
   0.05843    0.61714
   0.06484    0.65258
   0.07796    0.67512
   0.07069    0.65921
   0.06781    0.67559
   0.05092    0.64801
   0.07408    0.68158
   0.05963    0.67471
   0.07032    0.67678
   0.07137    0.64425
   0.06496    0.67495
   0.07039    0.69928
   0.06986    0.66161
   0.05636    0.59971
   0.05425    0.65725
   0.07038    0.69647
   0.05383    0.61406
   0.05058    0.57456
   0.02237    0.47651
   0.02831    0.56715
   0.07078    0.66666
   0.06883    0.64567
   0.06837    0.63264
   0.07031    0.63603
   0.07066    0.64367
   0.06953    0.68053
   0.07597    0.69576
   0.04184    0.61017
   0.04111    0.62753
   0.07432    0.64364
   0.06694    0.66523
   0.04448    0.57260
   0.02197    0.53554
   0.06420    0.65403
   0.06565    0.61903
   0.06963    0.66916
   0.06729    0.64039
   0.07428    0.63873
   0.03233    0.59186
   0.07147    0.64344
   0.06512    0.65085
   0.06898    0.66967
   0.07822    0.64672
   0.06871    0.65836
   0.05200    0.64266
   0.05414    0.62056
   0.07753    0.64604
   0.02807    0.57436
   0.07000    0.68266
   0.02353    0.53544
   0.07264    0.63528
   0.06745    0.63924
   0.02008    0.51432
   0.06992    0.69085
   0.06946    0.65941
   0.07113    0.65268
   0.06797    0.65572
   0.06020    0.55158
   0.12035    0.80776
   0.09898    0.76376
   0.11578    0.78847
   0.07342    0.67265
   0.08460    0.74606
   0.09966    0.76240
   0.07480    0.71072
   0.09158    0.75039
   0.07548    0.70531
   0.06785    0.66341
   0.02997    0.45779
   0.07208    0.68222
   0.07179    0.63704
   0.05445    0.60472
   0.05768    0.63687
   0.07200    0.65572
   0.07031    0.64916
   0.05725    0.63877
   0.08587    0.73699
   0.07417    0.69299
   0.06365    0.59832
   0.06441    0.66943
   0.07055    0.64977
   0.07237    0.67535
   0.06490    0.64950
   0.06358    0.65379
   0.05982    0.67715
   0.07028    0.68574
   0.07466    0.71712
   0.06695    0.65329
   0.07059    0.67295
   0.07824    0.70003
   0.07155    0.65210
   0.06407    0.64689
   0.06998    0.66588
   0.06186    0.55270
   0.07292    0.64574
   0.07131    0.67674
   0.06602    0.66466
   0.08486    0.62330
   0.07375    0.63948
   0.03320    0.45779
   0.04409    0.62127
   0.05919    0.65528
   0.05600    0.58218
   0.05977    0.61944
   0.07249    0.64902
   0.07337    0.64598
   0.07152    0.66655
   0.07393    0.70991
   0.07329    0.69282
   0.06443    0.65951
   0.06743    0.66141
   0.06680    0.62083
   0.05017    0.57558
   0.06755    0.66361
   0.07027    0.66699
   0.01383    0.33331
   0.07141    0.69268
   0.06854    0.67359
   0.05007    0.59544
   0.04950    0.58715
   0.06423    0.69522
   0.06470    0.63582
   0.03988    0.48318
   0.07140    0.67688
   0.07380    0.69999
   0.07002    0.64801
   0.06027    0.60959
   0.07048    0.63806
   0.12087    0.80830
   0.11945    0.79740
   0.10784    0.78616
   0.08693    0.71505
   0.07760    0.70998
   0.05917    0.64151
   0.09483    0.74684
   0.07200    0.64526
   0.07552    0.68514
   0.06910    0.65308
   0.06230    0.62892
   0.06774    0.61595
   0.05898    0.59050
   0.07391    0.66168
   0.06820    0.65505
   0.05927    0.65434
   0.06955    0.64202
   0.06998    0.67850
   0.06953    0.67620
   0.06969    0.67769
   0.06818    0.56502
   0.07542    0.67877
   0.06836    0.66398
   0.07384    0.68195
   0.07573    0.71187
   0.05505    0.61074
   0.06662    0.66256
   0.05695    0.62733
   0.06720    0.63619
   0.07762    0.64371
   0.07367    0.64960
   0.06626    0.67471
   0.05957    0.65718
   0.06512    0.66682
   0.07201    0.64672
   0.07600    0.64628
   0.05249    0.59030
   0.07061    0.63633
   0.05478    0.58651
   0.06083    0.68253
   0.07310    0.66527
   0.06614    0.69119
   0.06926    0.65701
   0.07407    0.69366
   0.06700    0.63548
   0.07304    0.64614
   0.06842    0.66967
   0.02662    0.34634
   0.05101    0.57030
   0.06963    0.66564
   0.07366    0.65708
   0.07507    0.71285
   0.07222    0.66178
   0.07521    0.63433
   0.07387    0.65718
   0.05411    0.59125
   0.07265    0.61815
   0.06849    0.66110
   0.06174    0.66523
   0.06749    0.67349
   0.06063    0.65867
   0.07328    0.63173
   0.08106    0.71133
   0.06787    0.66097
   0.03831    0.51445
   0.07407    0.69502
   0.04352    0.64493
   0.05404    0.59284
   0.05802    0.65535
   0.06770    0.66682
   0.11747    0.80864
   0.11504    0.80224
   0.08936    0.76061
   0.09268    0.74467
   0.08160    0.72555
   0.07666    0.70845
   0.07112    0.70876
   0.06313    0.65626
   0.06967    0.65992
   0.07465    0.71590
   0.07217    0.67292
   0.04550    0.61240
   0.07065    0.69664
   0.07666    0.71949
   0.07660    0.70517
   0.05571    0.59944
   0.08419    0.72825
   0.06548    0.62391
   0.06503    0.58854
   0.07715    0.70202
   0.06644    0.67376
   0.07804    0.72037
   0.08194    0.72328
   0.06048    0.59900
   0.07346    0.71170
   0.07423    0.59575
   0.07452    0.68693
   0.07365    0.70595
   0.07783    0.72257
   0.05795    0.55818
   0.07213    0.64601
   0.05530    0.60218
   0.07883    0.71722
   0.06981    0.66175
   0.07342    0.72145
   0.06888    0.68690
   0.00770    0.46622
   0.06098    0.66144
   0.06787    0.65603
   0.05927    0.66611
   0.05875    0.53740
   0.04335    0.62868
   0.07543    0.64009
   0.07247    0.69573
   0.06030    0.62895
   0.06886    0.64963
   0.06366    0.67766
   0.07357    0.61440
   0.01702    0.52853
   0.01673    0.49797
   0.07351    0.70169
   0.01894    0.49760
   0.02267    0.54139
   0.06864    0.65176
   0.06158    0.60001
   0.06981    0.67251
   0.05566    0.64415
   0.07161    0.52701
   0.06277    0.64191
   0.01402    0.49783
   0.06108    0.64526
   0.05823    0.60908
   0.02296    0.54001
   0.06912    0.69553
   0.05087    0.65813
   0.07115    0.67041
   0.07403    0.66283
   0.06693    0.67948
   0.08059    0.62327
   0.06611    0.65471
   0.11144    0.79090
   0.12093    0.80759
   0.09745    0.73929
   0.08132    0.73188
   0.07796    0.72409
   0.07468    0.72186
   0.07107    0.70470
   0.07829    0.73316
   0.07101    0.69451
   0.07878    0.70795
   0.07073    0.70057
   0.08654    0.75943
   0.07545    0.67759
   0.08125    0.70785
   0.05688    0.66263
   0.07541    0.70669
   0.07371    0.71265
   0.07560    0.71641
   0.07853    0.71292
   0.06569    0.64175
   0.07933    0.72084
   0.07262    0.72230
   0.06063    0.67014
   0.06555    0.68057
   0.05219    0.60573
   0.06863    0.69773
   0.07246    0.68859
   0.06650    0.67322
   0.07625    0.69170
   0.07534    0.62831
   0.07041    0.67336
   0.07037    0.67163
   0.06800    0.53192
   0.07377    0.71736
   0.01588    0.46284
   0.06575    0.66371
   0.07163    0.61558
   0.06819    0.64323
   0.06655    0.68351
   0.06733    0.68429
   0.06965    0.64699
   0.06966    0.68757
   0.06014    0.58851
   0.07241    0.64032
   0.06680    0.62008
   0.07328    0.66493
   0.06843    0.67681
   0.07100    0.64195
   0.05343    0.61853
   0.06557    0.63447
   0.06887    0.67688
   0.04402    0.63237
   0.07345    0.65626
   0.06547    0.68395
   0.06973    0.64445
   0.05548    0.32072
   0.07030    0.69143
   0.06484    0.67217
   0.06442    0.66300
   0.05580    0.59917
   0.06793    0.64994
   0.05944    0.60824
   0.07313    0.69234
   0.06254    0.68141
   0.06840    0.68409
   0.07664    0.69258
   0.06962    0.64719
   0.05226    0.62323
   0.05914    0.52995
   0.07095    0.64114

==> figures/Folktables-4C/txt/HSIC-points.txt <==
x       y
   0.11904    0.80634
   0.11896    0.80742
   0.11816    0.80617
   0.11727    0.80336
   0.11906    0.80651
   0.11851    0.80789
   0.11988    0.80664
   0.11823    0.80535
   0.11782    0.80464
   0.11803    0.80634
   0.11797    0.80495
   0.11912    0.80566
   0.11975    0.80586
   0.11918    0.80515
   0.12037    0.80620
   0.11980    0.80640
   0.11949    0.80607
   0.11692    0.80265
   0.12010    0.80708
   0.11975    0.80762
   0.11964    0.80752
   0.12048    0.80583
   0.11915    0.80810
   0.11978    0.80620
   0.11849    0.80512
   0.11798    0.80755
   0.11960    0.80644
   0.11835    0.80529
   0.11935    0.80955
   0.11919    0.80651
   0.11844    0.80512
   0.11916    0.80711
   0.11835    0.80420
   0.11922    0.80921
   0.11860    0.80732
   0.12002    0.80840
   0.12044    0.80664
   0.12033    0.80569
   0.11952    0.80678
   0.12028    0.80725
   0.12030    0.80522
   0.12020    0.80478
   0.12119    0.81009
   0.12107    0.80265
   0.12107    0.80549
   0.11562    0.79818
   0.11704    0.78765
   0.11948    0.79896
   0.12006    0.80227
   0.11409    0.80227
   0.00775    0.46961
   0.10493    0.76978
   0.11067    0.79476
   0.00754    0.46446
   0.00757    0.46907
   0.00758    0.46582
   0.00771    0.46159
   0.00769    0.47154
   0.00761    0.47174
   0.00773    0.46148
   0.00759    0.46233
   0.00763    0.46659
   0.00766    0.46186
   0.00773    0.46148
   0.00772    0.46155
   0.00743    0.46321
   0.00742    0.46724
   0.00763    0.48189
   0.00766    0.46365
   0.00767    0.46104
   0.12035    0.80776
   0.11997    0.80715
   0.11988    0.80860
   0.11867    0.80535
   0.12018    0.80959
   0.12048    0.80840
   0.12072    0.80850
   0.11948    0.80681
   0.12019    0.80769
   0.11776    0.80522
   0.12003    0.80877
   0.11904    0.80651
   0.11912    0.80823
   0.12085    0.80491
   0.12002    0.80884
   0.12091    0.80867
   0.11857    0.80810
   0.11980    0.80739
   0.11889    0.80735
   0.12015    0.80925
   0.12064    0.80759
   0.12034    0.80627
   0.12087    0.80830
   0.11938    0.80898
   0.12057    0.80965
   0.11845    0.81040
   0.11872    0.80623
   0.11820    0.80938
   0.11912    0.80657
   0.11835    0.80894
   0.11955    0.80942
   0.11751    0.80992
   0.11895    0.80705
   0.11967    0.80600
   0.11791    0.80684
   0.11994    0.80762
   0.11844    0.80600
   0.11965    0.80678
   0.11872    0.80630
   0.11808    0.80718
   0.11955    0.81141
   0.11925    0.80810
   0.11953    0.80698
   0.11911    0.80948
   0.11857    0.81043
   0.11857    0.81087
   0.11933    0.80874
   0.11917    0.81084
   0.12030    0.80860
   0.11925    0.81158
   0.11978    0.81128
   0.11947    0.80881
   0.12002    0.80827
   0.11874    0.80989
   0.12025    0.80928
   0.11919    0.80989
   0.12023    0.81260
   0.11909    0.80840
   0.11942    0.81053
   0.11949    0.81128
   0.12215    0.81070
   0.12093    0.81226
   0.11884    0.81243
   0.12000    0.81162
   0.12084    0.81233
   0.11998    0.81141
   0.11979    0.79903
   0.10364    0.75800
   0.11999    0.78339
   0.10471    0.75828
   0.11953    0.79567
   0.06631    0.69190
   0.10274    0.76640
   0.00768    0.46446
   0.09644    0.77198
   0.00747    0.47130
   0.00771    0.46433
   0.00743    0.47749
   0.00751    0.46744
   0.00824    0.49211
   0.00768    0.46439
   0.00761    0.46656
   0.00771    0.46412
   0.00773    0.46409
   0.00757    0.46673
   0.00771    0.46605
   0.00766    0.46714
   0.00747    0.47323
   0.00747    0.47374
   0.00764    0.46592
   0.00756    0.46416
   0.00757    0.46940
   0.11747    0.80864
   0.11573    0.80982
   0.11826    0.80948
   0.11910    0.81094
   0.11787    0.81060
   0.11847    0.81094
   0.11852    0.80952
   0.11836    0.80996
   0.11778    0.81087
   0.11776    0.80881
   0.11866    0.80881
   0.11797    0.80999
   0.11898    0.81003
   0.11879    0.81063
   0.11835    0.80982
   0.11886    0.80810
   0.11742    0.81097
   0.11763    0.81006
   0.11914    0.81026
   0.11815    0.80921
   0.11886    0.80864
   0.11914    0.80894
   0.11782    0.80942
   0.11964    0.80827
   0.11770    0.80938
   0.11904    0.80864
   0.11898    0.80945
   0.11879    0.80918
   0.11950    0.80864
   0.11883    0.80894
   0.11959    0.80796
   0.11815    0.81094
   0.11893    0.80854
   0.11866    0.80975
   0.11842    0.80789
   0.11790    0.80779
   0.11923    0.81043
   0.11991    0.80840
   0.11985    0.80854
   0.11998    0.80732
   0.11913    0.80996
   0.11924    0.81033
   0.11843    0.80925
   0.12067    0.80847
   0.12059    0.80935
   0.11825    0.80573
   0.11970    0.80427
   0.11938    0.80783
   0.11834    0.80454
   0.11966    0.80485
   0.11931    0.80715
   0.11729    0.79774
   0.11375    0.79534
   0.08874    0.75763
   0.00733    0.47089
   0.00734    0.46670
   0.00770    0.46531
   0.00798    0.48199
   0.00760    0.46893
   0.00796    0.47360
   0.00770    0.46504
   0.00742    0.47228
   0.00755    0.47715
   0.00815    0.47990
   0.00761    0.46829
   0.00773    0.46487
   0.00773    0.46487
   0.00773    0.46487
   0.00755    0.46565
   0.00773    0.46487
   0.12093    0.80759
   0.11660    0.80695
   0.11661    0.80600
   0.11674    0.80623
   0.11579    0.80840
   0.11789    0.80827
   0.11576    0.80684
   0.11598    0.80657
   0.11714    0.80762
   0.11641    0.80691
   0.11766    0.80600
   0.11748    0.80722
   0.11674    0.80691
   0.11523    0.80657
   0.11612    0.80657
   0.11839    0.80745
   0.11651    0.80630
   0.11757    0.80617
   0.11661    0.80691
   0.11805    0.80813
   0.11697    0.80742
   0.11798    0.80799
   0.11654    0.80644
   0.11777    0.80776
   0.11705    0.80837
   0.11640    0.80590
   0.11831    0.80850
   0.11606    0.80718
   0.11659    0.80627
   0.11833    0.80891
   0.11869    0.80962
   0.11844    0.80783
   0.11633    0.80742
   0.11747    0.80887
   0.11838    0.80833
   0.11708    0.80573
   0.11814    0.80776
   0.11610    0.80728
   0.11572    0.80735
   0.11749    0.80887
   0.11905    0.80881
   0.11640    0.80698
   0.11823    0.80898
   0.11821    0.80722
   0.11262    0.80278
   0.11232    0.79794
   0.10997    0.79439
   0.00767    0.46839
   0.11178    0.80153
   0.09967    0.75377
   0.11432    0.79388
   0.10827    0.79121
   0.10172    0.77036
   0.09554    0.76870
   0.00784    0.47546
   0.00751    0.46842
   0.00777    0.48145
   0.00780    0.47536
   0.00767    0.46984
   0.00773    0.46741
   0.00772    0.46781
   0.00762    0.46832
   0.00768    0.46805
   0.00773    0.46741
   0.00761    0.46944
   0.00773    0.46741
   0.00765    0.46978
   0.00751    0.46988
   0.00773    0.46741
   0.00773    0.46741

==> figures/Folktables-4C/txt/KDST-dep-DPV.txt <==
x       y
   0.07767    0.06646
   0.22647    0.10773
   0.21386    0.10509
   0.20056    0.10818
   0.18430    0.10739
   0.16192    0.10287
   0.11445    0.08611
   0.13105    0.09250
   0.07663    0.06529
   0.07566    0.06454
   0.07475    0.06403
   0.07387    0.06304
   0.07303    0.06215
   0.07220    0.06102
   0.07138    0.05985
   0.11096    0.08621
   0.10749    0.08593
   0.10412    0.08569
   0.10092    0.08577
   0.09792    0.08540
   0.09514    0.08501
   0.09257    0.08490
   0.07056    0.05899
   0.06974    0.05701
   0.06890    0.05585
   0.06716    0.05204
   0.06804    0.05499
   0.06623    0.05021
   0.09023    0.08433
   0.08809    0.08351
   0.08614    0.08236
   0.08438    0.08075
   0.08278    0.07892
   0.08132    0.07619
   0.08000    0.07247
   0.07879    0.06862
   0.22606    0.10850
   0.21316    0.10515
   0.19963    0.10707
   0.18303    0.10639
   0.16025    0.10277
   0.12944    0.09269
   0.11278    0.08587
   0.10936    0.08517
   0.10597    0.08563
   0.10270    0.08546
   0.09961    0.08538
   0.09671    0.08527
   0.09404    0.08454
   0.09158    0.08502
   0.08933    0.08398
   0.08728    0.08334
   0.08543    0.08208
   0.08374    0.08049
   0.08221    0.07767
   0.08082    0.07433
   0.07955    0.07159
   0.07839    0.06920
   0.07732    0.06672
   0.07633    0.06558
   0.07539    0.06443
   0.07451    0.06331
   0.07367    0.06286
   0.07285    0.06135
   0.07205    0.06089
   0.07126    0.06014
   0.07048    0.05815
   0.06969    0.05661
   0.06889    0.05573
   0.06807    0.05445
   0.06723    0.05343
   0.06635    0.05164
   0.06544    0.04965
   0.22805    0.10803
   0.21520    0.10497
   0.20174    0.10691
   0.18523    0.10663
   0.16249    0.10242
   0.13193    0.09235
   0.11568    0.08567
   0.11223    0.08526
   0.10883    0.08562
   0.10555    0.08568
   0.10244    0.08520
   0.09954    0.08526
   0.09686    0.08481
   0.09439    0.08457
   0.09213    0.08392
   0.09008    0.08319
   0.08821    0.08157
   0.08651    0.07977
   0.08497    0.07728
   0.08357    0.07468
   0.08228    0.07241
   0.08110    0.06925
   0.08001    0.06722
   0.07899    0.06612
   0.07803    0.06478
   0.07712    0.06441
   0.07624    0.06314
   0.07539    0.06242
   0.07455    0.06167
   0.07371    0.05983
   0.07288    0.05889
   0.07203    0.05736
   0.07117    0.05641
   0.07028    0.05529
   0.06937    0.05333
   0.06841    0.05098
   0.06742    0.04906
   0.22926    0.10756
   0.21631    0.10532
   0.20286    0.10713
   0.18640    0.10669
   0.16373    0.10299
   0.13356    0.09310
   0.11754    0.08698
   0.11405    0.08648
   0.11060    0.08645
   0.10726    0.08610
   0.10411    0.08577
   0.10116    0.08586
   0.09843    0.08517
   0.09593    0.08503
   0.09364    0.08407
   0.08966    0.08228
   0.08795    0.08041
   0.08639    0.07797
   0.08497    0.07531
   0.08368    0.07230
   0.08250    0.06953
   0.08140    0.06710
   0.08038    0.06588
   0.07941    0.06706
   0.07850    0.06521
   0.07761    0.06317
   0.07676    0.06162
   0.07591    0.06012
   0.07507    0.05901
   0.07423    0.05791
   0.07338    0.05688
   0.07251    0.05551
   0.07162    0.05415
   0.07070    0.05219
   0.06974    0.05037
   0.06874    0.04839
   0.21980    0.10910
   0.20735    0.10612
   0.19446    0.10825
   0.17879    0.10790
   0.15744    0.10384
   0.12883    0.09374
   0.11317    0.08664
   0.10991    0.08639
   0.10668    0.08681
   0.10355    0.08658
   0.10058    0.08617
   0.09780    0.08590
   0.09523    0.08560
   0.09286    0.08487
   0.08872    0.08340
   0.08692    0.08249
   0.08529    0.08057
   0.08381    0.07827
   0.08246    0.07528
   0.08122    0.07285
   0.08008    0.07076
   0.07903    0.06882
   0.07804    0.06670
   0.07711    0.06446
   0.07622    0.06401
   0.07536    0.06295
   0.07452    0.06237
   0.07370    0.06108
   0.07288    0.05973
   0.07206    0.05812
   0.07123    0.05656
   0.07038    0.05455
   0.06950    0.05292
   0.06860    0.05222
   0.06766    0.04989
   0.06669    0.04958
   0.00295    0.00773
   0.00334    0.00773
   0.00259    0.00773
   0.00254    0.00773
   0.03089    0.02113
   0.02918    0.02013
   0.03003    0.02052
   0.02752    0.01818
   0.02834    0.01928
   0.02245    0.01934
   0.02158    0.02048
   0.02206    0.02012
   0.02672    0.01931
   0.02592    0.01675
   0.02509    0.01800
   0.02099    0.02030
   0.02018    0.02077
   0.01895    0.01867
   0.03163    0.02089
   0.02413    0.01849
   0.02266    0.01853
   0.02244    0.01843
   0.02218    0.01919
   0.03071    0.01925
   0.02981    0.01869
   0.02190    0.01941
   0.02892    0.01759
   0.02118    0.01941
   0.02157    0.01915
   0.02715    0.01688
   0.02804    0.01740
   0.02623    0.01660
   0.02517    0.01597
   0.02070    0.01912
   0.02012    0.02009
   0.01935    0.01994
   0.01821    0.01755
   0.02357    0.01763
   0.02332    0.01830
   0.02940    0.02123
   0.02855    0.02105
   0.02305    0.01818
   0.02772    0.01973
   0.02275    0.01814
   0.02240    0.01758
   0.02198    0.01753
   0.02148    0.01863
   0.02690    0.01983
   0.02609    0.02004
   0.02528    0.01940
   0.02444    0.01846
   0.02086    0.01921
   0.02347    0.01773
   0.02199    0.01854
   0.02177    0.01884
   0.01879    0.01813
   0.02003    0.01929
   0.03186    0.02028
   0.03093    0.01855
   0.03002    0.01722
   0.02911    0.01672
   0.02152    0.01947
   0.02123    0.01933
   0.02091    0.01974
   0.02052    0.01964
   0.02005    0.01961
   0.01946    0.02010
   0.01868    0.01975
   0.02821    0.01761
   0.02638    0.01679
   0.02731    0.01643
   0.02531    0.01662
   0.02347    0.01698
   0.02371    0.01667
   0.02320    0.01713
   0.01745    0.01685
   0.03113    0.02108
   0.03025    0.02060
   0.02939    0.02020
   0.02854    0.02015
   0.02771    0.02007
   0.02687    0.01897
   0.02290    0.01817
   0.02255    0.01814
   0.02214    0.01760
   0.02165    0.01917
   0.02018    0.02085
   0.02102    0.02028
   0.01887    0.02003
   0.02601    0.01864
   0.02503    0.01820
   0.02355    0.01853
   0.02332    0.01864
   0.02307    0.01893
   0.02278    0.01927
    0           0

==> figures/Folktables-4C/txt/KDST-deps-depy.txt <==
x       y
   0.07767    0.17043
   0.22647    0.51126
   0.21386    0.48888
   0.20056    0.46258
   0.18430    0.42954
   0.16192    0.38317
   0.11445    0.26180
   0.13105    0.31583
   0.07663    0.16671
   0.07566    0.16308
   0.07475    0.15954
   0.07387    0.15605
   0.07303    0.15262
   0.07220    0.14922
   0.07138    0.14584
   0.11096    0.25415
   0.10749    0.24653
   0.10412    0.23910
   0.10092    0.23193
   0.09792    0.22510
   0.09514    0.21861
   0.09257    0.21249
   0.07056    0.14249
   0.06974    0.13915
   0.06890    0.13582
   0.06716    0.12918
   0.06804    0.13249
   0.06623    0.12588
   0.09023    0.20672
   0.08809    0.20128
   0.08614    0.19616
   0.08438    0.19133
   0.08278    0.18675
   0.08132    0.18240
   0.08000    0.17825
   0.07879    0.17427
   0.22606    0.52059
   0.21316    0.49766
   0.19963    0.47045
   0.18303    0.43602
   0.16025    0.38768
   0.12944    0.31837
   0.11278    0.26232
   0.10936    0.25467
   0.10597    0.24711
   0.10270    0.23975
   0.09961    0.23269
   0.09671    0.22595
   0.09404    0.21957
   0.09158    0.21355
   0.08933    0.20788
   0.08728    0.20253
   0.08543    0.19749
   0.08374    0.19272
   0.08221    0.18819
   0.08082    0.18389
   0.07955    0.17976
   0.07839    0.17580
   0.07732    0.17197
   0.07633    0.16825
   0.07539    0.16461
   0.07451    0.16105
   0.07367    0.15753
   0.07285    0.15406
   0.07205    0.15062
   0.07126    0.14720
   0.07048    0.14379
   0.06969    0.14040
   0.06889    0.13701
   0.06807    0.13363
   0.06723    0.13026
   0.06635    0.12689
   0.06544    0.12353
   0.22805    0.51942
   0.21520    0.49642
   0.20174    0.46910
   0.18523    0.43455
   0.16249    0.38603
   0.13193    0.31734
   0.11568    0.26277
   0.11223    0.25500
   0.10883    0.24733
   0.10555    0.23988
   0.10244    0.23273
   0.09954    0.22593
   0.09686    0.21950
   0.09439    0.21343
   0.09213    0.20772
   0.09008    0.20235
   0.08821    0.19728
   0.08651    0.19250
   0.08497    0.18796
   0.08357    0.18365
   0.08228    0.17953
   0.08110    0.17558
   0.08001    0.17176
   0.07899    0.16805
   0.07803    0.16444
   0.07712    0.16090
   0.07624    0.15741
   0.07539    0.15397
   0.07455    0.15057
   0.07371    0.14719
   0.07288    0.14382
   0.07203    0.14047
   0.07117    0.13713
   0.07028    0.13380
   0.06937    0.13048
   0.06841    0.12717
   0.06742    0.12387
   0.22926    0.51017
   0.21631    0.48808
   0.20286    0.46204
   0.18640    0.42908
   0.16373    0.38260
   0.13356    0.31625
   0.11754    0.26159
   0.11405    0.25406
   0.11060    0.24660
   0.10726    0.23935
   0.10411    0.23239
   0.10116    0.22576
   0.09843    0.21948
   0.09593    0.21355
   0.09364    0.20797
   0.08966    0.19774
   0.08795    0.19305
   0.08639    0.18860
   0.08497    0.18437
   0.08368    0.18032
   0.08250    0.17642
   0.08140    0.17266
   0.08038    0.16900
   0.07941    0.16543
   0.07850    0.16193
   0.07761    0.15848
   0.07676    0.15507
   0.07591    0.15170
   0.07507    0.14834
   0.07423    0.14500
   0.07338    0.14167
   0.07251    0.13834
   0.07162    0.13503
   0.07070    0.13172
   0.06974    0.12842
   0.06874    0.12513
   0.21980    0.50114
   0.20735    0.47889
   0.19446    0.45283
   0.17879    0.42010
   0.15744    0.37435
   0.12883    0.30867
   0.11317    0.25461
   0.10991    0.24727
   0.10668    0.23997
   0.10355    0.23284
   0.10058    0.22598
   0.09780    0.21942
   0.09523    0.21319
   0.09286    0.20730
   0.08872    0.19651
   0.08692    0.19157
   0.08529    0.18689
   0.08381    0.18246
   0.08246    0.17825
   0.08122    0.17422
   0.08008    0.17035
   0.07903    0.16661
   0.07804    0.16299
   0.07711    0.15946
   0.07622    0.15600
   0.07536    0.15260
   0.07452    0.14925
   0.07370    0.14593
   0.07288    0.14264
   0.07206    0.13937
   0.07123    0.13611
   0.07038    0.13287
   0.06950    0.12964
   0.06860    0.12641
   0.06766    0.12320
   0.06669    0.12000
   0.00295    0.00071
   0.00334    0.00071
   0.00259    0.00182
   0.00254    0.00196
   0.03089    0.05422
   0.02918    0.05167
   0.03003    0.05294
   0.02752    0.04912
   0.02834    0.05039
   0.02245    0.04080
   0.02158    0.04020
   0.02206    0.04052
   0.02672    0.04786
   0.02592    0.04660
   0.02509    0.04533
   0.02099    0.03981
   0.02018    0.03930
   0.01895    0.03840
   0.03163    0.05419
   0.02413    0.04399
   0.02266    0.04241
   0.02244    0.04222
   0.02218    0.04201
   0.03071    0.05288
   0.02981    0.05156
   0.02190    0.04179
   0.02892    0.05025
   0.02118    0.04127
   0.02157    0.04154
   0.02715    0.04764
   0.02804    0.04895
   0.02623    0.04631
   0.02517    0.04490
   0.02070    0.04095
   0.02012    0.04057
   0.01935    0.04006
   0.01821    0.03919
   0.02357    0.04320
   0.02332    0.04299
   0.02940    0.05284
   0.02855    0.05151
   0.02305    0.04276
   0.02772    0.05020
   0.02275    0.04251
   0.02240    0.04225
   0.02198    0.04195
   0.02148    0.04160
   0.02690    0.04888
   0.02609    0.04758
   0.02528    0.04628
   0.02444    0.04496
   0.02086    0.04119
   0.02347    0.04357
   0.02199    0.04192
   0.02177    0.04172
   0.01879    0.03971
   0.02003    0.04064
   0.03186    0.05187
   0.03093    0.05061
   0.03002    0.04935
   0.02911    0.04810
   0.02152    0.04150
   0.02123    0.04126
   0.02091    0.04100
   0.02052    0.04070
   0.02005    0.04036
   0.01946    0.03995
   0.01868    0.03938
   0.02821    0.04686
   0.02638    0.04437
   0.02731    0.04562
   0.02531    0.04307
   0.02347    0.04136
   0.02371    0.04155
   0.02320    0.04116
   0.01745    0.03834
   0.03113    0.05252
   0.03025    0.05122
   0.02939    0.04992
   0.02854    0.04862
   0.02771    0.04733
   0.02687    0.04604
   0.02290    0.04095
   0.02255    0.04071
   0.02214    0.04044
   0.02165    0.04013
   0.02018    0.03921
   0.02102    0.03974
   0.01887    0.03820
   0.02601    0.04473
   0.02503    0.04335
   0.02355    0.04171
   0.02332    0.04150
   0.02307    0.04129
   0.02278    0.04106

==> figures/Folktables-4C/txt/KDST-lam-r.txt <==
x       y
1.000000   3.000000
  0.900000   2.000000
  0.800000   2.000000
  0.700000   2.000000
  0.600000   2.000000
  0.500000   2.000000
  0.400000   2.000000
  0.390000   2.000000
  0.380000   2.000000
  0.370000   2.000000
  0.360000   2.000000
  0.350000   2.000000
  0.340000   2.000000
  0.330000   2.000000
  0.320000   2.000000
  0.310000   2.000000
  0.300000   2.000000
  0.290000   2.000000
  0.280000   2.000000
  0.270000   2.000000
  0.260000   2.000000
  0.250000   2.000000
  0.240000   2.000000
  0.230000   2.000000
  0.220000   2.000000
  0.210000   2.000000
  0.200000   2.000000
  0.190000   2.000000
  0.180000   2.000000
  0.170000   2.000000
  0.160000   2.000000
  0.150000   2.000000
  0.140000   2.000000
  0.130000   2.000000
  0.120000   2.000000
  0.110000   2.000000
  0.100000   1.000000
  0.080000   1.000000
  0.090000   1.000000
  0.060000   1.000000
  0.070000   1.000000
  0.050000   1.000000
  0.040000   1.000000
  0.030000   1.000000
  0.020000   1.000000
  0.010000   1.000000
  0.009000   1.000000
  0.008000   1.000000
  0.007000   1.000000
  0.005000   1.000000
  0.006000   1.000000
  0.004000   1.000000
  0.003000   1.000000
  0.002000   1.000000
  0.001000   1.000000
  0.000100   0.000000

==> figures/Folktables-4C/txt/KDST-points.txt <==
x       y
   0.02013    0.55331
   0.02052    0.55547
   0.01818    0.54864
   0.01928    0.55121
   0.01934    0.55019
   0.02048    0.54962
   0.02012    0.55070
   0.01931    0.54799
   0.01675    0.54464
   0.01800    0.54390
   0.02030    0.54928
   0.02077    0.54809
   0.01867    0.53970
   0.02089    0.55669
   0.01849    0.54224
   0.01853    0.54444
   0.01843    0.54559
   0.01919    0.54664
   0.01925    0.55747
   0.01869    0.55293
   0.01941    0.54657
   0.01759    0.55161
   0.01941    0.54921
   0.01915    0.54850
   0.01688    0.54485
   0.01740    0.54749
   0.01660    0.54268
   0.01597    0.54085
   0.01912    0.54901
   0.02009    0.55202
   0.01994    0.54860
   0.01755    0.54315
   0.01763    0.54217
   0.01830    0.54386
   0.02123    0.55459
   0.02105    0.55635
   0.01818    0.54488
   0.01973    0.55662
   0.01814    0.54512
   0.01758    0.54498
   0.01753    0.54596
   0.01863    0.54559
   0.01983    0.55161
   0.02004    0.55087
   0.01940    0.54965
   0.01846    0.54908
   0.01921    0.54857
   0.01773    0.54569
   0.01854    0.54617
   0.01884    0.54755
   0.01813    0.54204
   0.01929    0.55026
   0.02028    0.55334
   0.01855    0.55344
   0.01722    0.55151
   0.01672    0.55080
   0.01947    0.54972
   0.01933    0.54837
   0.01974    0.55185
   0.01964    0.55128
   0.01961    0.54938
   0.02010    0.54843
   0.01975    0.54870
   0.01761    0.54857
   0.01679    0.54620
   0.01643    0.54762
   0.01662    0.54556
   0.01698    0.54782
   0.01667    0.54806
   0.01713    0.54728
   0.01685    0.54342
   0.02108    0.56153
   0.02060    0.55767
   0.02020    0.55615
   0.02015    0.55229
   0.02007    0.55114
   0.01897    0.55195
   0.01817    0.54958
   0.01814    0.54897
   0.01760    0.54860
   0.01917    0.54904
   0.02085    0.54938
   0.02028    0.54782
   0.02003    0.54518
   0.01864    0.54674
   0.01820    0.54681
   0.01853    0.54830
   0.01864    0.54799
   0.01893    0.54881
   0.01927    0.55090
   0.06646    0.71566
   0.10773    0.79459
   0.10509    0.79317
   0.10818    0.79523
   0.10739    0.79422
   0.10287    0.78826
   0.08611    0.76856
   0.09250    0.77520
   0.06529    0.71113
   0.06454    0.70873
   0.06403    0.70930
   0.06304    0.70906
   0.06215    0.70774
   0.06102    0.70879
   0.05985    0.70653
   0.08621    0.76738
   0.08593    0.76653
   0.08569    0.76640
   0.08577    0.76694
   0.08540    0.76616
   0.08501    0.76576
   0.08490    0.76511
   0.05899    0.70534
   0.05701    0.70267
   0.05585    0.69891
   0.05204    0.69004
   0.05499    0.69326
   0.02113    0.55493
   0.05021    0.68412
   0.08433    0.76356
   0.08351    0.76268
   0.08236    0.76061
   0.08075    0.75635
   0.07892    0.74951
   0.07619    0.74244
   0.07247    0.73323
   0.06862    0.72297
   0.10850    0.79429
   0.10515    0.79408
   0.10707    0.79598
   0.10639    0.79551
   0.10277    0.79236
   0.09269    0.78102
   0.08587    0.77161
   0.08517    0.77120
   0.08563    0.77219
   0.08546    0.77212
   0.08538    0.77235
   0.08527    0.77154
   0.08454    0.77009
   0.08502    0.77029
   0.08398    0.76894
   0.08334    0.76650
   0.08208    0.76403
   0.08049    0.76037
   0.07767    0.75208
   0.07433    0.74332
   0.07159    0.73519
   0.06920    0.72893
   0.06672    0.72159
   0.06558    0.71678
   0.06443    0.71285
   0.06331    0.71096
   0.06286    0.71086
   0.06135    0.71005
   0.06089    0.70991
   0.06014    0.71059
   0.05815    0.70751
   0.05661    0.70619
   0.05573    0.70324
   0.05445    0.70094
   0.05343    0.69705
   0.05164    0.69248
   0.04965    0.68558
   0.10803    0.79432
   0.10497    0.79381
   0.10691    0.79693
   0.10663    0.79716
   0.10242    0.79215
   0.09235    0.77973
   0.08567    0.77137
   0.08526    0.77198
   0.08562    0.77164
   0.08568    0.77212
   0.08520    0.77164
   0.08526    0.77208
   0.08481    0.77063
   0.08457    0.77049
   0.08392    0.76951
   0.08319    0.76738
   0.08157    0.76450
   0.07977    0.75997
   0.07728    0.75256
   0.07468    0.74508
   0.07241    0.73807
   0.06925    0.72984
   0.06722    0.71868
   0.06612    0.71644
   0.06478    0.71617
   0.06441    0.71692
   0.06314    0.71363
   0.06242    0.71543
   0.06167    0.71637
   0.05983    0.71350
   0.05889    0.70991
   0.05736    0.70669
   0.05641    0.70473
   0.05529    0.70081
   0.05333    0.69715
   0.05098    0.69190
   0.04906    0.68558
   0.10756    0.79398
   0.10532    0.79368
   0.10713    0.79679
   0.10669    0.79649
   0.10299    0.79219
   0.09310    0.77828
   0.08698    0.77022
   0.08648    0.77090
   0.08645    0.77076
   0.08610    0.77002
   0.08577    0.76972
   0.08586    0.77002
   0.08517    0.76802
   0.08503    0.76741
   0.08407    0.76576
   0.08228    0.76152
   0.08041    0.75743
   0.07797    0.75049
   0.07531    0.74345
   0.07230    0.73499
   0.06953    0.72538
   0.06710    0.71864
   0.06588    0.71306
   0.06706    0.71204
   0.06521    0.71201
   0.06317    0.70896
   0.06162    0.70822
   0.06012    0.70778
   0.05901    0.70697
   0.05791    0.70568
   0.05688    0.70216
   0.05551    0.70003
   0.05415    0.69691
   0.05219    0.69211
   0.05037    0.68517
   0.04839    0.68030
   0.04735    0.67722
   0.04684    0.67285
   0.04576    0.66892
   0.04435    0.66138
   0.04306    0.65403
   0.04177    0.65109
   0.03983    0.64740
   0.03783    0.64219
   0.03818    0.65173
   0.03817    0.65132
   0.03855    0.65278
   0.03908    0.65379
   0.03962    0.65863
   0.03998    0.65830
   0.04003    0.65792
   0.04103    0.66012
   0.04151    0.65830
   0.04148    0.65999
   0.04179    0.65796
   0.04163    0.65958
   0.04212    0.65890
   0.04195    0.65833
   0.04159    0.65958
   0.04204    0.65670
   0.04245    0.65972
   0.04076    0.65853
   0.04046    0.65494
   0.03965    0.65068
   0.03965    0.65054
   0.03870    0.64750
   0.03763    0.64242
   0.03836    0.64100
   0.10910    0.79479
   0.10612    0.79378
   0.10825    0.79517
   0.10790    0.79466
   0.10384    0.79155
   0.09374    0.77977
   0.08664    0.77029
   0.08639    0.77049
   0.08681    0.77127
   0.08658    0.77053
   0.08617    0.77104
   0.08590    0.77029
   0.08560    0.77019
   0.08487    0.76900
   0.08340    0.76552
   0.08249    0.76372
   0.08057    0.75882
   0.07827    0.75100
   0.07528    0.74484
   0.07285    0.73804
   0.07076    0.73262
   0.06882    0.72545
   0.06670    0.71786
   0.06446    0.71279
   0.06401    0.71025
   0.06295    0.71265
   0.06237    0.71221
   0.06108    0.71292
   0.05973    0.70873
   0.05812    0.70761
   0.05656    0.70277
   0.05455    0.69830
   0.05292    0.69492
   0.05222    0.69150
   0.04989    0.68571
   0.04958    0.68324
   0.00773    0.45779
   0.00773    0.46409
   0.00773    0.46487
   0.00773    0.46741

==> figures/Folktables-4C/txt/LDST-points.txt <==
x       y
   0.10798    0.79419
   0.11314    0.80028
   0.11699    0.80468
   0.11862    0.80664
   0.11943    0.80701
   0.12027    0.80674
   0.12021    0.80671
   0.12035    0.80691
   0.12024    0.80678
   0.12012    0.80640
   0.11994    0.80647
   0.12024    0.80637
   0.12034    0.80644
   0.12030    0.80661
   0.12045    0.80579
   0.11975    0.80637
   0.11956    0.80654
   0.11970    0.80617
   0.11990    0.80579
   0.11943    0.80651
   0.11919    0.80634
   0.11952    0.80627
   0.11931    0.80559
   0.11894    0.80546
   0.11857    0.80525
   0.11869    0.80512
   0.11890    0.80512
   0.11810    0.80556
   0.11870    0.80478
   0.11836    0.80519
   0.11836    0.80427
   0.11891    0.80522
   0.11802    0.80427
   0.11853    0.80397
   0.11793    0.80420
   0.11814    0.80427
   0.11794    0.80410
   0.11805    0.80434
   0.11820    0.80410
   0.11721    0.80431
   0.11739    0.80397
   0.11736    0.80336
   0.11712    0.80326
   0.11698    0.80305
   0.11718    0.80322
   0.11745    0.80363
   0.11748    0.80336
   0.11730    0.80312
   0.11722    0.80326
   0.11750    0.80315
   0.11770    0.80343
   0.11716    0.80288
   0.11718    0.80305
   0.11717    0.80332
   0.11733    0.80319
   0.11737    0.80315
   0.11696    0.80322
   0.11695    0.80353
   0.11755    0.80339
   0.11729    0.80356
   0.11688    0.80336
   0.11712    0.80319
   0.11720    0.80339
   0.11719    0.80329
   0.11722    0.80353
   0.11780    0.80309
   0.10847    0.79483
   0.11137    0.79862
   0.11470    0.80299
   0.11760    0.80447
   0.11831    0.80542
   0.11861    0.80546
   0.11861    0.80559
   0.11892    0.80563
   0.11891    0.80529
   0.11864    0.80505
   0.11880    0.80488
   0.11916    0.80508
   0.11864    0.80512
   0.11872    0.80505
   0.11924    0.80569
   0.11884    0.80522
   0.11886    0.80458
   0.11893    0.80505
   0.11861    0.80502
   0.11851    0.80522
   0.11911    0.80458
   0.11829    0.80471
   0.11892    0.80495
   0.11866    0.80441
   0.11846    0.80478
   0.11801    0.80370
   0.11822    0.80420
   0.11793    0.80400
   0.11724    0.80336
   0.11702    0.80366
   0.11726    0.80387
   0.11684    0.80380
   0.11736    0.80359
   0.11771    0.80363
   0.11717    0.80319
   0.11744    0.80326
   0.11696    0.80315
   0.11635    0.80217
   0.11650    0.80204
   0.11635    0.80194
   0.11622    0.80163
   0.11685    0.80234
   0.11651    0.80244
   0.11642    0.80244
   0.11627    0.80187
   0.11596    0.80136
   0.11638    0.80187
   0.11629    0.80282
   0.11636    0.80207
   0.11641    0.80255
   0.11606    0.80214
   0.11661    0.80197
   0.11622    0.80180
   0.11628    0.80211
   0.11627    0.80227
   0.11677    0.80217
   0.11613    0.80211
   0.11656    0.80207
   0.11604    0.80197
   0.11641    0.80177
   0.11603    0.80163
   0.11627    0.80173
   0.11643    0.80156
   0.11617    0.80204
   0.11650    0.80160
   0.11627    0.80139
   0.11640    0.80190
   0.11708    0.80234
   0.11662    0.80227
   0.11657    0.80187
   0.10791    0.79391
   0.11088    0.79909
   0.11534    0.80434
   0.11673    0.80586
   0.11720    0.80735
   0.11817    0.80779
   0.11776    0.80674
   0.11773    0.80674
   0.11818    0.80705
   0.11861    0.80688
   0.11860    0.80640
   0.11855    0.80607
   0.11799    0.80671
   0.11834    0.80667
   0.11862    0.80617
   0.11849    0.80674
   0.11850    0.80664
   0.11856    0.80732
   0.11784    0.80640
   0.11747    0.80569
   0.11821    0.80623
   0.11821    0.80647
   0.11809    0.80519
   0.11775    0.80546
   0.11817    0.80593
   0.11754    0.80579
   0.11792    0.80579
   0.11795    0.80576
   0.11745    0.80566
   0.11793    0.80481
   0.11768    0.80525
   0.11711    0.80471
   0.11728    0.80437
   0.11692    0.80383
   0.11711    0.80468
   0.11668    0.80431
   0.11758    0.80376
   0.11712    0.80407
   0.11718    0.80458
   0.11685    0.80410
   0.11665    0.80343
   0.11646    0.80292
   0.11642    0.80299
   0.11693    0.80322
   0.11582    0.80224
   0.11598    0.80224
   0.11595    0.80258
   0.11631    0.80261
   0.11618    0.80180
   0.11595    0.80261
   0.11677    0.80170
   0.11545    0.80095
   0.11536    0.80075
   0.11593    0.80194
   0.11571    0.80197
   0.11594    0.80238
   0.11666    0.80251
   0.11612    0.80231
   0.11665    0.80282
   0.11640    0.80224
   0.11633    0.80194
   0.11630    0.80183
   0.11622    0.80224
   0.11651    0.80190
   0.11646    0.80204
   0.11632    0.80221
   0.11586    0.80150
   0.11668    0.80217
   0.11615    0.80261
   0.11586    0.80143
   0.10736    0.79507
   0.11088    0.80011
   0.11542    0.80400
   0.11736    0.80576
   0.11829    0.80651
   0.11846    0.80701
   0.11878    0.80593
   0.11864    0.80627
   0.11844    0.80644
   0.11842    0.80688
   0.11806    0.80664
   0.11806    0.80684
   0.11811    0.80623
   0.11820    0.80644
   0.11832    0.80630
   0.11815    0.80617
   0.11798    0.80664
   0.11770    0.80610
   0.11771    0.80593
   0.11812    0.80607
   0.11762    0.80539
   0.11753    0.80566
   0.11783    0.80590
   0.11790    0.80535
   0.11754    0.80529
   0.11686    0.80563
   0.11705    0.80542
   0.11724    0.80525
   0.11724    0.80522
   0.11759    0.80488
   0.11680    0.80454
   0.11727    0.80437
   0.11705    0.80485
   0.11659    0.80437
   0.11680    0.80414
   0.11685    0.80397
   0.11671    0.80414
   0.11673    0.80417
   0.11652    0.80370
   0.11629    0.80373
   0.11625    0.80326
   0.11606    0.80353
   0.11666    0.80332
   0.11642    0.80315
   0.11644    0.80288
   0.11540    0.80271
   0.11548    0.80305
   0.11574    0.80217
   0.11606    0.80221
   0.11603    0.80265
   0.11586    0.80248
   0.11587    0.80248
   0.11587    0.80241
   0.11558    0.80248
   0.11551    0.80295
   0.11564    0.80292
   0.11536    0.80312
   0.11574    0.80292
   0.11587    0.80363
   0.11579    0.80251
   0.11556    0.80251
   0.11600    0.80231
   0.11562    0.80295
   0.11581    0.80302
   0.11559    0.80282
   0.11595    0.80305
   0.11608    0.80315
   0.11560    0.80258
   0.11591    0.80258
   0.11547    0.80268
   0.10919    0.79500
   0.11310    0.79872
   0.11734    0.80261
   0.11900    0.80525
   0.11953    0.80630
   0.12041    0.80607
   0.12030    0.80674
   0.12025    0.80637
   0.12063    0.80569
   0.12027    0.80627
   0.12031    0.80647
   0.11991    0.80634
   0.12025    0.80569
   0.12043    0.80637
   0.12040    0.80600
   0.12042    0.80579
   0.11972    0.80573
   0.12056    0.80569
   0.11997    0.80590
   0.12003    0.80549
   0.11982    0.80603
   0.11965    0.80502
   0.12014    0.80508
   0.11989    0.80488
   0.11963    0.80471
   0.11950    0.80535
   0.11946    0.80498
   0.11921    0.80471
   0.11957    0.80387
   0.11907    0.80444
   0.11884    0.80488
   0.11876    0.80434
   0.11836    0.80481
   0.11889    0.80427
   0.11861    0.80373
   0.11863    0.80424
   0.11826    0.80410
   0.11791    0.80431
   0.11807    0.80339
   0.11753    0.80295
   0.11776    0.80295
   0.11779    0.80332
   0.11744    0.80227
   0.11739    0.80315
   0.11769    0.80258
   0.11743    0.80305
   0.11730    0.80278
   0.11727    0.80288
   0.11725    0.80278
   0.11718    0.80302
   0.11693    0.80255
   0.11741    0.80288
   0.11724    0.80241
   0.11770    0.80234
   0.11676    0.80302
   0.11726    0.80271
   0.11720    0.80258
   0.11756    0.80275
   0.11711    0.80190
   0.11714    0.80278
   0.11739    0.80261
   0.11772    0.80241
   0.11736    0.80241
   0.11744    0.80227
   0.11741    0.80251
   0.11742    0.80180
   0.11724    0.80227
   0.11740    0.80224
   0.11757    0.80207
   0.11747    0.80251

==> figures/Folktables/txt/ARL-age-removed.txt <==
   x          y
   0.11377    0.76596
   0.11320    0.76255
   0.09093    0.73570
   0.12880    0.72416
   0.02031    0.56586
   0.13248    0.73972
   0.06555    0.58335
   0.06861    0.66827
   0.09726    0.74174
   0.12837    0.68261
   0.06415    0.64990
   0.09780    0.72284
   0.04930    0.60215
   0.02100    0.56323
   0.15002    0.64982
   0.08590    0.70798
   0.06967    0.60836
   0.14099    0.54000
   0.05674    0.58999
   0.11069    0.69591
   0.10464    0.61518
   0.11931    0.71795
   0.11584    0.73518
   0.08837    0.68576
   0.08048    0.68497
   0.06638    0.60101
   0.02082    0.54000
   0.10495    0.73264
   0.06892    0.64151
   0.07171    0.61571
   0.02112    0.54000
   0.07697    0.65812
   0.02156    0.54000
   0.02038    0.54250
   0.03892    0.60005
   0.09895    0.64431
   0.02038    0.54250
   0.05311    0.63023
   0.02038    0.54250
   0.02033    0.54277
   0.02160    0.55361
   0.02007    0.54277
   0.07105    0.59376
   0.02038    0.54250
   0.02038    0.54250
   0.02088    0.54000
   0.02029    0.54000
   0.05742    0.61728
   0.13637    0.61956
   0.02038    0.54250
   0.12821    0.64815
   0.02038    0.54250
   0.07806    0.62681
   0.02000    0.54373
   0.05656    0.54000
   0.07800    0.67247
   0.01899    0.55973
   0.07118    0.62305
   0.10815    0.62192
   0.07675    0.54000
   0.02016    0.54000
   0.03590    0.62034
   0.02038    0.54250
   0.02027    0.54000
   0.02038    0.54250
   0.13840    0.66302
   0.12276    0.61317
   0.02038    0.54250
   0.14476    0.63390
   0.05367    0.63486
   0.10305    0.77016
   0.09382    0.72888
   0.08405    0.75048
   0.07468    0.59769
   0.08130    0.73421
   0.02520    0.54000
   0.11171    0.74007
   0.08854    0.61641
   0.06268    0.69827
   0.02038    0.54000
   0.06106    0.57924
   0.02088    0.54000
   0.02565    0.59699
   0.02038    0.54000
   0.12969    0.54000
   0.02043    0.54000
   0.02607    0.54000
   0.12432    0.76745
   0.02038    0.54000
   0.01953    0.54714
   0.07493    0.72083
   0.03033    0.57198
   0.02544    0.58457
   0.02038    0.54000
   0.06446    0.57399
   0.03280    0.54863
   0.03547    0.59655
   0.07773    0.65375
   0.04628    0.55317
   0.02038    0.54000
   0.04829    0.59358
   0.05570    0.68707
   0.02038    0.54000
   0.05124    0.54924
   0.06621    0.56332
   0.02038    0.54000
   0.02038    0.54000
   0.02038    0.54000
   0.07271    0.58431
   0.02037    0.54000
   0.04772    0.57399
   0.02038    0.54000
   0.02347    0.60495
   0.02066    0.54000
   0.02037    0.54000
   0.02104    0.54000
   0.09791    0.66941
   0.02034    0.54000
   0.03214    0.58781
   0.02038    0.54000
   0.02040    0.54000
   0.05226    0.59139
   0.01999    0.55667
   0.02038    0.54000
   0.02038    0.54000
   0.02296    0.54312
   0.03338    0.55720
   0.02038    0.54000
   0.02023    0.54000
   0.02038    0.54000
   0.14819    0.61002
   0.13882    0.62874
   0.02038    0.54000
   0.03309    0.59673
   0.02038    0.54000
   0.02043    0.54000
   0.04134    0.58195
   0.11753    0.69888
   0.06129    0.61361
   0.02144    0.56297
   0.11008    0.76789
   0.13263    0.75302
   0.13082    0.75608
   0.12847    0.74602
   0.12741    0.76657
   0.10095    0.66626
   0.11741    0.64606
   0.11079    0.72162
   0.12824    0.67019
   0.10953    0.70518
   0.04773    0.60705
   0.13306    0.61273
   0.08107    0.69337
   0.06062    0.62883
   0.10079    0.66503
   0.11634    0.75599
   0.02034    0.55868
   0.15199    0.63442
   0.07939    0.64142
   0.12193    0.73658
   0.02034    0.54000
   0.12715    0.76246
   0.05901    0.66232
   0.12524    0.72206
   0.12791    0.75503
   0.02081    0.56017
   0.12176    0.71576
   0.02038    0.54014
   0.02475    0.54000
   0.02020    0.56140
   0.01990    0.54224
   0.14824    0.66416
   0.02038    0.54014
   0.09183    0.66600
   0.02038    0.54014
   0.10538    0.66250
   0.05034    0.57347
   0.03275    0.60871
   0.06599    0.56638
   0.09654    0.61212
   0.09367    0.62026
   0.03427    0.54000
   0.02010    0.54548
   0.04815    0.61868
   0.11609    0.68594
   0.06700    0.60171
   0.02038    0.54014
   0.10023    0.59962
   0.05062    0.59349
   0.05454    0.54000
   0.03970    0.58956
   0.02791    0.56358
   0.02032    0.54006
   0.04547    0.58291
   0.06750    0.54000
   0.02022    0.54198
   0.02038    0.54014
   0.11363    0.54000
   0.07923    0.63661
   0.03621    0.58781
   0.09805    0.65060
   0.02300    0.54000
   0.02158    0.54000
   0.02037    0.54058
   0.02108    0.54000
   0.04551    0.54000
   0.04535    0.54000
   0.02048    0.54000
   0.02305    0.54000
   0.02038    0.54014
   0.10942    0.76666
   0.09975    0.76544
   0.08143    0.58527
   0.04355    0.54000
   0.10853    0.76824
   0.07331    0.67702
   0.04943    0.65393
   0.02022    0.54000
   0.06071    0.55545
   0.05149    0.62515
   0.10685    0.54000
   0.05489    0.58999
   0.02163    0.55842
   0.03130    0.59585
   0.02966    0.54697
   0.06537    0.55930
   0.08164    0.61868
   0.10224    0.73876
   0.11541    0.74042
   0.06649    0.60329
   0.04729    0.56988
   0.06349    0.62218
   0.04091    0.63110
   0.10957    0.71305
   0.02024    0.54000
   0.07202    0.65034
   0.07484    0.64291
   0.10091    0.71943
   0.04358    0.62681
   0.02038    0.54000
   0.02038    0.54000
   0.06023    0.56787
   0.05295    0.56691
   0.06597    0.62244
   0.09517    0.72223
   0.13447    0.54000
   0.10988    0.57049
   0.02038    0.54000
   0.06005    0.66136
   0.07817    0.62174
   0.02038    0.54000
   0.04225    0.57548
   0.09395    0.54000
   0.03290    0.55020
   0.05668    0.54294
   0.07723    0.68069
   0.08392    0.65830
   0.15181    0.54000
   0.13010    0.62262
   0.14920    0.64352
   0.02049    0.54000
   0.02480    0.54828
   0.02038    0.54000
   0.02096    0.54000
   0.07265    0.60731
   0.04112    0.59874
   0.02055    0.55457
   0.07028    0.54000
   0.13131    0.60023
   0.05614    0.65113
   0.13191    0.60959
   0.02024    0.55676
   0.08730    0.60346
   0.02038    0.54000
   0.04183    0.58370
   0.12655    0.61308
   0.02028    0.54000
   0.02599    0.58650
   0.02038    0.54000
   0.02038    0.54000
   0.09931    0.76745
   0.10146    0.74943
   0.10560    0.54000
   0.08673    0.75144
   0.07464    0.65821
   0.06683    0.54000
   0.10238    0.77252
   0.11951    0.74104
   0.05587    0.62244
   0.07167    0.54000
   0.02038    0.54845
   0.09426    0.76377
   0.02037    0.54845
   0.02037    0.54723
   0.02033    0.54697
   0.02025    0.54417
   0.07010    0.58562
   0.07571    0.75267
   0.02375    0.59314
   0.08301    0.75809
   0.02038    0.54845
   0.10470    0.65786
   0.07427    0.64186
   0.09671    0.75398
   0.03403    0.54487
   0.02038    0.54845
   0.07968    0.74471
   0.06610    0.58545
   0.09209    0.72442
   0.03527    0.63792
   0.12319    0.64649
   0.06903    0.73115
   0.04234    0.65340
   0.12569    0.59620
   0.02038    0.54845
   0.06404    0.67745
   0.14592    0.67833
   0.03823    0.60513
   0.09267    0.68218
   0.09257    0.72013
   0.02036    0.54854
   0.06701    0.68043
   0.08728    0.68436
   0.06161    0.60338
   0.06891    0.54000
   0.02716    0.54000
   0.02872    0.57653
   0.03661    0.54006
   0.09789    0.68086
   0.02225    0.56927
   0.15486    0.63679
   0.10372    0.72503
   0.02146    0.54000
   0.03417    0.55632
   0.10040    0.70089
   0.16025    0.65428
   0.08249    0.54000
   0.14637    0.61370
   0.10917    0.69827
   0.16113    0.54000
   0.06839    0.63967
   0.12382    0.63294
   0.06071    0.57110
   0.02038    0.54845
   0.02035    0.54714
   0.07266    0.58693
   0.07342    0.57810
   0.02038    0.54845
   0.02038    0.54845
   0.09902    0.61763
   0.00000    0.54250
   0.00000    0.54300
   0.00000    0.54190
   0.00000    0.54230
   0.00000    0.54190

==> figures/Folktables/txt/ARL-points.txt <==
   x          y
   0.17289    0.82779
   0.15784    0.82430
   0.17098    0.82141
   0.15993    0.78923
   0.02038    0.54250
   0.03074    0.60670
   0.18909    0.79535
   0.02038    0.54000
   0.08119    0.65244
   0.06936    0.58492
   0.02510    0.54000
   0.02038    0.54000
   0.09130    0.74139
   0.08479    0.69083
   0.03768    0.62297
   0.10343    0.69967
   0.16466    0.80987
   0.04050    0.64894
   0.02038    0.54250
   0.02038    0.54250
   0.04977    0.68366
   0.06975    0.54000
   0.04934    0.55833
   0.02035    0.54000
   0.14910    0.61448
   0.14858    0.59839
   0.18055    0.80803
   0.18563    0.80217
   0.07708    0.65734
   0.07010    0.54000
   0.03778    0.54000
   0.02038    0.54250
   0.02038    0.54250
   0.02038    0.54242
   0.16335    0.60495
   0.14121    0.63206
   0.05613    0.61553
   0.02038    0.54250
   0.15646    0.63565
   0.09782    0.63250
   0.07695    0.63197
   0.02027    0.54478
   0.10311    0.59927
   0.02303    0.54000
   0.14675    0.65926
   0.15532    0.65506
   0.14003    0.61387
   0.02038    0.54250
   0.03365    0.63731
   0.02038    0.54250
   0.02038    0.54250
   0.11320    0.54000
   0.07053    0.57399
   0.02031    0.54355
   0.02038    0.54000
   0.13765    0.64256
   0.13827    0.65174
   0.02038    0.54250
   0.02090    0.54000
   0.02867    0.55641
   0.02038    0.54000
   0.02038    0.54250
   0.14056    0.62786
   0.09791    0.54000
   0.12235    0.54000
   0.02038    0.54250
   0.02038    0.54250
   0.04850    0.54000
   0.02038    0.54250
   0.17202    0.83164
   0.17253    0.82858
   0.13919    0.78118
   0.13879    0.80514
   0.15655    0.81118
   0.03042    0.63023
   0.16014    0.81284
   0.09618    0.68637
   0.17364    0.82386
   0.02038    0.54000
   0.17547    0.82631
   0.12325    0.73832
   0.16671    0.81914
   0.08092    0.67946
   0.04371    0.61973
   0.02033    0.54000
   0.04972    0.58676
   0.06069    0.68760
   0.02038    0.54000
   0.02038    0.54000
   0.02037    0.54000
   0.13721    0.70238
   0.02012    0.54000
   0.08985    0.72512
   0.03444    0.54163
   0.02038    0.54000
   0.05591    0.62813
   0.10783    0.74768
   0.02398    0.57495
   0.10009    0.69818
   0.02069    0.55099
   0.07060    0.59647
   0.09368    0.68655
   0.02836    0.54941
   0.06448    0.67430
   0.18826    0.79027
   0.02082    0.54382
   0.02920    0.60705
   0.05921    0.56839
   0.07068    0.55361
   0.02038    0.54000
   0.04983    0.67256
   0.02494    0.58912
   0.04707    0.64990
   0.08782    0.65638
   0.01987    0.54000
   0.05191    0.57836
   0.03806    0.62183
   0.13502    0.68524
   0.02038    0.54000
   0.04677    0.62944
   0.14573    0.68550
   0.02055    0.54277
   0.02207    0.54000
   0.03596    0.54000
   0.02038    0.54000
   0.02038    0.54000
   0.07959    0.54000
   0.02464    0.57854
   0.02038    0.54000
   0.02479    0.57950
   0.02597    0.54871
   0.02064    0.54000
   0.02038    0.54000
   0.02038    0.54000
   0.02769    0.59262
   0.04135    0.54000
   0.02038    0.54000
   0.03878    0.60250
   0.01998    0.54294
   0.17647    0.82508
   0.17016    0.79211
   0.14363    0.78713
   0.14129    0.71191
   0.09733    0.56883
   0.02344    0.54000
   0.05003    0.56883
   0.13868    0.76150
   0.02038    0.54014
   0.14081    0.67658
   0.08113    0.70754
   0.02038    0.54014
   0.16876    0.81170
   0.12487    0.73063
   0.05971    0.55737
   0.10621    0.76211
   0.07358    0.54000
   0.07027    0.64177
   0.02038    0.54014
   0.13859    0.69731
   0.02038    0.54014
   0.02038    0.54014
   0.02037    0.54000
   0.04033    0.60364
   0.07400    0.63626
   0.15955    0.75407
   0.16613    0.81826
   0.03259    0.61475
   0.11859    0.66984
   0.02593    0.56752
   0.02038    0.54000
   0.04664    0.54487
   0.10290    0.68471
   0.10461    0.67221
   0.02038    0.54014
   0.05761    0.57416
   0.11424    0.71830
   0.02038    0.54014
   0.05707    0.60346
   0.01983    0.55081
   0.15873    0.65559
   0.10373    0.69416
   0.10360    0.63425
   0.13684    0.65436
   0.02038    0.54014
   0.07198    0.63399
   0.02038    0.54014
   0.12153    0.65961
   0.13880    0.66101
   0.05193    0.58344
   0.08490    0.68025
   0.02038    0.54014
   0.02041    0.54933
   0.11933    0.68585
   0.02038    0.54014
   0.06627    0.58772
   0.14948    0.65139
   0.04777    0.62848
   0.02032    0.54250
   0.06911    0.60101
   0.13423    0.66976
   0.13847    0.68629
   0.02068    0.54000
   0.06980    0.57005
   0.07930    0.54417
   0.03244    0.54417
   0.07525    0.61361
   0.02519    0.57565
   0.04354    0.54000
   0.16787    0.82360
   0.15711    0.79605
   0.15220    0.81555
   0.14415    0.78555
   0.14615    0.72346
   0.02468    0.58265
   0.02038    0.54000
   0.07686    0.64203
   0.12254    0.77777
   0.12742    0.67885
   0.09168    0.65559
   0.02038    0.54000
   0.09403    0.71340
   0.04731    0.54000
   0.14414    0.62900
   0.02038    0.54000
   0.02038    0.54000
   0.04863    0.54000
   0.03483    0.58676
   0.11837    0.69320
   0.02038    0.54000
   0.02253    0.54000
   0.02038    0.54000
   0.02038    0.54000
   0.12295    0.75066
   0.02815    0.54000
   0.10742    0.75888
   0.03581    0.55151
   0.05203    0.54364
   0.06031    0.56297
   0.07744    0.69057
   0.11441    0.60740
   0.18437    0.81555
   0.03511    0.60224
   0.02144    0.56944
   0.04299    0.58448
   0.09524    0.57924
   0.05067    0.63232
   0.10565    0.72468
   0.12092    0.65804
   0.02036    0.54000
   0.02038    0.54000
   0.03127    0.54000
   0.07216    0.65358
   0.08917    0.64221
   0.02034    0.54000
   0.05081    0.65165
   0.04975    0.62200
   0.04653    0.62970
   0.07858    0.65699
   0.13075    0.67667
   0.03989    0.58886
   0.03636    0.58798
   0.02086    0.57005
   0.12493    0.63390
   0.05571    0.67282
   0.06799    0.61641
   0.13988    0.66775
   0.02038    0.54000
   0.02011    0.54627
   0.02012    0.54513
   0.13773    0.54000
   0.02038    0.54000
   0.06661    0.59008
   0.02149    0.54000
   0.02038    0.54000
   0.10380    0.68742
   0.06704    0.64404
   0.06840    0.62270
   0.06394    0.60451
   0.17766    0.82482
   0.12317    0.77427
   0.17382    0.82316
   0.16269    0.76666
   0.09087    0.61527
   0.07797    0.63810
   0.02045    0.55475
   0.12701    0.69285
   0.04641    0.66110
   0.06959    0.58606
   0.07696    0.54000
   0.07413    0.69608
   0.12677    0.79543
   0.08033    0.62751
   0.02038    0.54845
   0.15207    0.59052
   0.12309    0.72529
   0.03752    0.57093
   0.07946    0.68725
   0.04327    0.62795
   0.07196    0.60180
   0.04539    0.64203
   0.02555    0.59122
   0.07937    0.71996
   0.02038    0.54845
   0.07066    0.72809
   0.05573    0.61746
   0.15023    0.64859
   0.02038    0.54845
   0.02028    0.55501
   0.10860    0.62069
   0.05241    0.67859
   0.02038    0.54845
   0.02038    0.54845
   0.02038    0.54845
   0.02043    0.54941
   0.02038    0.54845
   0.12425    0.62577
   0.03005    0.58781
   0.07028    0.64964
   0.10245    0.73762
   0.07112    0.58886
   0.02038    0.54845
   0.07234    0.69757
   0.06465    0.64063
   0.11275    0.66171
   0.02032    0.54627
   0.07348    0.61133
   0.02038    0.54845
   0.07915    0.58650
   0.03353    0.60189
   0.09954    0.64229
   0.03716    0.54933
   0.02038    0.54845
   0.02038    0.54845
   0.02369    0.54000
   0.02434    0.54000
   0.03511    0.59787
   0.02038    0.54845
   0.04657    0.62393
   0.13970    0.57705
   0.02723    0.56070
   0.13736    0.61029
   0.02020    0.54539
   0.10111    0.57653
   0.13681    0.63670
   0.02038    0.54845
   0.02758    0.56761
   0.02014    0.55457
   0.02038    0.54845
   0.00000    0.54250
   0.00000    0.54300
   0.00000    0.54190
   0.00000    0.54230
   0.00000    0.54190
   0.02038    0.54845

==> figures/Folktables/txt/HSIC-age-removed.txt <==
   x          y
   0.11377    0.76596
   0.11910    0.76054
   0.11513    0.76019
   0.11905    0.76001
   0.11784    0.76395
   0.11817    0.76666
   0.11951    0.76141
   0.11567    0.76412
   0.12082    0.76106
   0.11606    0.76360
   0.11937    0.76255
   0.11619    0.76168
   0.11164    0.76264
   0.11425    0.76579
   0.11850    0.75975
   0.11982    0.75792
   0.11133    0.76439
   0.11917    0.76203
   0.11834    0.76281
   0.10082    0.75958
   0.12023    0.76430
   0.11139    0.75993
   0.11727    0.75844
   0.12236    0.75722
   0.11740    0.76369
   0.12131    0.76159
   0.12075    0.76220
   0.11312    0.76246
   0.12415    0.75853
   0.11776    0.75538
   0.11482    0.76124
   0.11598    0.76299
   0.11512    0.76098
   0.12605    0.75345
   0.08519    0.74794
   0.11252    0.76649
   0.11471    0.75617
   0.11836    0.76360
   0.10480    0.75590
   0.11940    0.75389
   0.02038    0.54250
   0.02038    0.54250
   0.04833    0.66285
   0.10279    0.75415
   0.11291    0.76001
   0.03998    0.66635
   0.02953    0.65069
   0.08494    0.74716
   0.02038    0.54250
   0.02038    0.54250
   0.02038    0.54250
   0.02038    0.54250
   0.03537    0.66713
   0.02038    0.54250
   0.02038    0.54250
   0.01505    0.54000
   0.01990    0.54364
   0.02038    0.54250
   0.02038    0.54250
   0.02038    0.54250
   0.02038    0.54250
   0.01424    0.54000
   0.02038    0.54250
   0.02038    0.54250
   0.02038    0.54250
   0.02038    0.54250
   0.01650    0.54000
   0.02038    0.54250
   0.02038    0.54250
   0.02038    0.54250
   0.10305    0.77016
   0.11004    0.77357
   0.10850    0.77173
   0.10786    0.77226
   0.10944    0.77514
   0.10763    0.77007
   0.10565    0.77016
   0.08714    0.75345
   0.11190    0.77068
   0.11015    0.77331
   0.10573    0.76797
   0.10957    0.77261
   0.10129    0.76815
   0.09946    0.76858
   0.11081    0.77305
   0.10903    0.77130
   0.10782    0.76692
   0.09770    0.76762
   0.11120    0.77576
   0.10838    0.76666
   0.11494    0.77856
   0.10731    0.77138
   0.10930    0.76928
   0.10911    0.77156
   0.09752    0.76893
   0.11713    0.77506
   0.11329    0.77654
   0.11189    0.77095
   0.11238    0.77479
   0.10715    0.76955
   0.10885    0.77436
   0.11293    0.77488
   0.10786    0.77444
   0.09370    0.76019
   0.11189    0.77383
   0.10861    0.77418
   0.10905    0.77427
   0.11157    0.77576
   0.10037    0.74969
   0.10994    0.77217
   0.07690    0.72109
   0.10913    0.77375
   0.10119    0.76780
   0.11115    0.76955
   0.02038    0.54000
   0.03114    0.58772
   0.10122    0.75284
   0.01437    0.54250
   0.02028    0.54000
   0.02038    0.54000
   0.02038    0.54000
   0.02038    0.54000
   0.02038    0.54000
   0.02038    0.54000
   0.02038    0.54000
   0.02038    0.54000
   0.01976    0.54329
   0.02031    0.54000
   0.01660    0.54000
   0.02038    0.54000
   0.02038    0.54000
   0.02038    0.54000
   0.02038    0.54000
   0.02033    0.54000
   0.02038    0.54000
   0.02038    0.54000
   0.02021    0.54000
   0.02038    0.54000
   0.02038    0.54000
   0.01426    0.54705
   0.11008    0.76789
   0.11839    0.77060
   0.11843    0.76885
   0.11663    0.77007
   0.11802    0.76552
   0.11806    0.76701
   0.11810    0.77033
   0.11552    0.76771
   0.11160    0.76482
   0.11687    0.76911
   0.11786    0.76238
   0.11558    0.76762
   0.11666    0.76885
   0.11555    0.76666
   0.11621    0.76867
   0.11405    0.76579
   0.11514    0.76754
   0.11371    0.76780
   0.11514    0.76351
   0.12010    0.76920
   0.11499    0.76762
   0.11612    0.76465
   0.11338    0.76404
   0.11630    0.77130
   0.11819    0.76456
   0.11352    0.76867
   0.11742    0.76561
   0.11534    0.76850
   0.11220    0.76850
   0.11807    0.76972
   0.10368    0.76684
   0.11756    0.76963
   0.12046    0.77095
   0.11201    0.76920
   0.10883    0.77121
   0.11479    0.76937
   0.11365    0.76981
   0.12181    0.76824
   0.11073    0.76789
   0.11478    0.76876
   0.10853    0.75083
   0.10996    0.75529
   0.11810    0.76684
   0.10642    0.76710
   0.04187    0.67667
   0.01446    0.54714
   0.02038    0.54014
   0.02913    0.64448
   0.02060    0.55326
   0.02014    0.54146
   0.02038    0.54014
   0.02061    0.59192
   0.02037    0.54000
   0.02038    0.54014
   0.02022    0.54000
   0.02007    0.56603
   0.02038    0.54014
   0.02038    0.54014
   0.02036    0.54000
   0.02028    0.54000
   0.01987    0.54443
   0.01999    0.54583
   0.02027    0.54119
   0.02038    0.54014
   0.02038    0.54014
   0.02038    0.54014
   0.02038    0.54014
   0.02028    0.54006
   0.02038    0.54014
   0.02016    0.54181
   0.10942    0.76666
   0.11713    0.77121
   0.11269    0.76815
   0.11491    0.77016
   0.11090    0.76850
   0.11564    0.76841
   0.10750    0.76342
   0.11770    0.76867
   0.11612    0.77200
   0.11489    0.76867
   0.11389    0.76850
   0.12267    0.76255
   0.11987    0.77068
   0.11967    0.77007
   0.11788    0.76981
   0.11218    0.76937
   0.12369    0.76316
   0.12221    0.76596
   0.12560    0.76535
   0.11832    0.77033
   0.11730    0.77007
   0.11569    0.77182
   0.11825    0.76570
   0.11738    0.76928
   0.11901    0.76946
   0.11762    0.76885
   0.10017    0.75713
   0.11986    0.76587
   0.11756    0.76920
   0.12614    0.76220
   0.11894    0.76972
   0.11985    0.76893
   0.12802    0.76552
   0.11793    0.76526
   0.11968    0.76841
   0.12376    0.77068
   0.12620    0.76710
   0.11604    0.77558
   0.11319    0.76649
   0.12254    0.76360
   0.11507    0.77383
   0.11992    0.77278
   0.12285    0.76395
   0.02038    0.54000
   0.02038    0.54000
   0.02038    0.54000
   0.02038    0.54000
   0.09445    0.75529
   0.02038    0.54000
   0.02038    0.54000
   0.02038    0.54000
   0.02034    0.54000
   0.02038    0.54000
   0.02038    0.54000
   0.02038    0.54000
   0.02038    0.54000
   0.02038    0.54000
   0.02038    0.54000
   0.02038    0.54000
   0.02038    0.54000
   0.01319    0.54000
   0.02038    0.54000
   0.02038    0.54000
   0.02038    0.54000
   0.02038    0.54000
   0.01954    0.54303
   0.02038    0.54000
   0.02038    0.54000
   0.02036    0.54000
   0.02038    0.54000
   0.09931    0.76745
   0.11086    0.77331
   0.11879    0.76701
   0.11662    0.76841
   0.11990    0.75555
   0.12035    0.76308
   0.11856    0.76640
   0.12111    0.76325
   0.12343    0.76552
   0.12215    0.76430
   0.11872    0.76281
   0.11883    0.76456
   0.12384    0.76509
   0.12254    0.76019
   0.12081    0.76544
   0.12418    0.76360
   0.11955    0.76666
   0.12186    0.76963
   0.11976    0.76404
   0.12302    0.76176
   0.12197    0.76474
   0.12183    0.76273
   0.12166    0.76552
   0.12514    0.76614
   0.12177    0.76377
   0.12220    0.76596
   0.11959    0.76430
   0.12107    0.76587
   0.11977    0.76404
   0.12298    0.76587
   0.12150    0.76133
   0.11899    0.76168
   0.11969    0.76369
   0.12182    0.76841
   0.12169    0.76334
   0.12081    0.76561
   0.12138    0.75704
   0.11913    0.76517
   0.11229    0.77060
   0.11183    0.77112
   0.11320    0.77016
   0.10879    0.77182
   0.09649    0.76928
   0.11156    0.77147
   0.11177    0.76185
   0.11041    0.73588
   0.02038    0.54845
   0.01773    0.56769
   0.02038    0.54845
   0.02005    0.56070
   0.02038    0.54845
   0.02038    0.54845
   0.02038    0.54845
   0.02038    0.54845
   0.02038    0.54845
   0.02018    0.54828
   0.02038    0.54845
   0.02038    0.54845
   0.02024    0.54976
   0.02038    0.54845
   0.01988    0.55099
   0.02038    0.54845
   0.02038    0.54845
   0.02038    0.54845
   0.02038    0.54845
   0.02038    0.54845
   0.02038    0.54845
   0.02008    0.54889
   0.02038    0.54845
   0.01975    0.55291
   0.00000    0.54250
   0.00000    0.54300
   0.00000    0.54190
   0.00000    0.54230
   0.00000    0.54190

==> figures/Folktables/txt/HSIC-points.txt <==
   x          y
   0.17289    0.82779
   0.17883    0.82543
   0.17497    0.82744
   0.16946    0.82325
   0.17388    0.82360
   0.17766    0.82552
   0.17370    0.82167
   0.17988    0.82823
   0.17415    0.82552
   0.17931    0.82963
   0.17857    0.82447
   0.17524    0.82412
   0.17744    0.82552
   0.17151    0.82508
   0.17341    0.82744
   0.17399    0.82823
   0.18017    0.82613
   0.14774    0.81704
   0.16162    0.81301
   0.17977    0.82666
   0.17648    0.82657
   0.17273    0.82071
   0.17284    0.81301
   0.15384    0.81984
   0.16092    0.82255
   0.17413    0.82456
   0.16819    0.82718
   0.17237    0.82132
   0.16294    0.81555
   0.16818    0.81931
   0.17432    0.81642
   0.16583    0.81992
   0.15625    0.82080
   0.16509    0.82648
   0.16651    0.82709
   0.14984    0.81922
   0.15838    0.82115
   0.17760    0.82185
   0.02038    0.54250
   0.17188    0.81520
   0.16396    0.81188
   0.15330    0.80645
   0.02038    0.54250
   0.05604    0.67544
   0.14868    0.81126
   0.02038    0.54250
   0.02027    0.54250
   0.01972    0.54172
   0.02899    0.54000
   0.02022    0.54574
   0.02038    0.54250
   0.01639    0.54000
   0.02038    0.54250
   0.02038    0.54250
   0.01988    0.54452
   0.02038    0.54250
   0.02038    0.54250
   0.01982    0.54495
   0.02038    0.54250
   0.02176    0.54067
   0.02824    0.54000
   0.02038    0.54250
   0.02038    0.54250
   0.02038    0.54250
   0.02038    0.54250
   0.02038    0.54250
   0.02038    0.54250
   0.02816    0.54000
   0.02033    0.54250
   0.02038    0.54250
   0.17202    0.83164
   0.17531    0.83068
   0.17784    0.82709
   0.17240    0.83051
   0.17822    0.83164
   0.17392    0.82806
   0.16648    0.83033
   0.17066    0.83051
   0.17319    0.83147
   0.17416    0.83217
   0.17135    0.83322
   0.17430    0.83051
   0.17464    0.83068
   0.17111    0.82727
   0.17263    0.83190
   0.17343    0.83217
   0.16718    0.82989
   0.17054    0.82998
   0.16906    0.82858
   0.17276    0.83243
   0.17131    0.83042
   0.16957    0.82954
   0.16376    0.82613
   0.17298    0.83558
   0.17225    0.83147
   0.16467    0.82884
   0.17393    0.83383
   0.17373    0.83260
   0.17556    0.83295
   0.16982    0.83068
   0.16994    0.82587
   0.16758    0.83042
   0.17051    0.83208
   0.17098    0.83645
   0.17491    0.83208
   0.17244    0.83357
   0.17210    0.83374
   0.17079    0.83024
   0.17332    0.82858
   0.17762    0.82928
   0.17752    0.83086
   0.17731    0.83269
   0.17149    0.83103
   0.16985    0.83190
   0.16528    0.82071
   0.02038    0.54000
   0.02038    0.54000
   0.16155    0.81756
   0.02038    0.54000
   0.01556    0.54355
   0.02038    0.54000
   0.02030    0.54000
   0.02035    0.54000
   0.02008    0.54049
   0.02026    0.54000
   0.02038    0.54000
   0.01947    0.54434
   0.02038    0.54000
   0.02013    0.54000
   0.01734    0.55256
   0.02038    0.54000
   0.01671    0.56962
   0.02038    0.54000
   0.02038    0.54000
   0.02038    0.54000
   0.02038    0.54000
   0.02038    0.54000
   0.02038    0.54000
   0.02022    0.54000
   0.02036    0.54000
   0.17647    0.82508
   0.18057    0.82823
   0.17961    0.82430
   0.18144    0.82928
   0.17627    0.82351
   0.18068    0.82911
   0.17162    0.82395
   0.18380    0.82762
   0.16985    0.82648
   0.17999    0.82998
   0.17655    0.82570
   0.17703    0.82692
   0.17641    0.82421
   0.17982    0.82902
   0.17874    0.82421
   0.17513    0.82587
   0.16878    0.82657
   0.18327    0.82683
   0.18050    0.82517
   0.16839    0.82561
   0.17790    0.82753
   0.17807    0.82648
   0.17606    0.82526
   0.15666    0.81511
   0.17289    0.82814
   0.14551    0.80593
   0.16499    0.82071
   0.17560    0.82666
   0.17025    0.82456
   0.18169    0.82377
   0.17709    0.81791
   0.17396    0.82744
   0.17438    0.82500
   0.16774    0.81179
   0.17179    0.81599
   0.17516    0.81957
   0.17806    0.83164
   0.17686    0.82797
   0.17984    0.83094
   0.15894    0.81118
   0.17140    0.82683
   0.17228    0.81905
   0.17458    0.82377
   0.16507    0.80785
   0.02038    0.54014
   0.02038    0.54014
   0.06360    0.73176
   0.02038    0.54014
   0.02038    0.54014
   0.02038    0.54014
   0.02038    0.54014
   0.02038    0.54014
   0.02038    0.54014
   0.02037    0.54000
   0.01991    0.54268
   0.02038    0.54014
   0.02038    0.54014
   0.02028    0.54041
   0.02038    0.54014
   0.02038    0.54014
   0.02038    0.54014
   0.02038    0.54014
   0.02038    0.54014
   0.01926    0.54495
   0.02038    0.54014
   0.02038    0.54014
   0.02019    0.54233
   0.02038    0.54014
   0.01978    0.54828
   0.16787    0.82360
   0.17125    0.82036
   0.17361    0.82482
   0.17325    0.82718
   0.16689    0.82648
   0.17588    0.82089
   0.17734    0.83059
   0.17619    0.82674
   0.17410    0.82841
   0.16218    0.82456
   0.17644    0.82814
   0.17449    0.82648
   0.17213    0.82946
   0.17007    0.81704
   0.17156    0.83086
   0.17495    0.82639
   0.17049    0.82727
   0.17380    0.82552
   0.15817    0.82333
   0.17208    0.82535
   0.17138    0.82762
   0.16713    0.82430
   0.17989    0.82832
   0.17839    0.82762
   0.17464    0.82631
   0.16647    0.82395
   0.17196    0.82709
   0.17873    0.82709
   0.17783    0.82552
   0.17049    0.82736
   0.17031    0.82709
   0.15788    0.81896
   0.17734    0.82972
   0.17994    0.82919
   0.17043    0.82849
   0.17642    0.82849
   0.18351    0.82666
   0.17780    0.83112
   0.16487    0.82683
   0.17490    0.82430
   0.15851    0.81695
   0.02038    0.54000
   0.16530    0.81896
   0.02038    0.54000
   0.02038    0.54000
   0.02038    0.54000
   0.01955    0.54347
   0.02038    0.54000
   0.02038    0.54000
   0.02038    0.54000
   0.02038    0.54000
   0.02023    0.54000
   0.01250    0.54000
   0.02038    0.54000
   0.02038    0.54000
   0.02038    0.54000
   0.02038    0.54000
   0.02038    0.54000
   0.02038    0.54000
   0.02006    0.54189
   0.02038    0.54000
   0.02038    0.54000
   0.02024    0.54000
   0.01834    0.54000
   0.02038    0.54000
   0.02036    0.54000
   0.01794    0.54000
   0.02038    0.54000
   0.02038    0.54000
   0.02038    0.54000
   0.17766    0.82482
   0.17745    0.81817
   0.17968    0.82561
   0.17979    0.82185
   0.10161    0.73159
   0.17956    0.82701
   0.18121    0.82123
   0.17649    0.82316
   0.18578    0.81782
   0.18406    0.82176
   0.18197    0.82718
   0.18157    0.82482
   0.18143    0.82403
   0.17952    0.82246
   0.17991    0.81573
   0.18054    0.81677
   0.17757    0.82508
   0.18282    0.82307
   0.18533    0.82001
   0.18076    0.82552
   0.17869    0.82570
   0.17528    0.82176
   0.18200    0.82351
   0.17926    0.82744
   0.18455    0.82438
   0.18434    0.82377
   0.18480    0.82701
   0.18248    0.82517
   0.18188    0.81564
   0.18391    0.82290
   0.18124    0.82386
   0.18677    0.81826
   0.18498    0.82596
   0.18210    0.82806
   0.18029    0.81887
   0.18361    0.82263
   0.18152    0.82027
   0.17908    0.82377
   0.16514    0.81634
   0.18510    0.82054
   0.16305    0.80873
   0.02038    0.54845
   0.18664    0.81835
   0.16894    0.81441
   0.02038    0.54845
   0.14954    0.80820
   0.08690    0.75048
   0.02038    0.54845
   0.01377    0.54000
   0.04718    0.70360
   0.02038    0.54845
   0.02038    0.54828
   0.02032    0.54915
   0.02038    0.54845
   0.01993    0.54880
   0.02008    0.55116
   0.02038    0.54845
   0.02038    0.54845
   0.02038    0.54845
   0.02038    0.54845
   0.02038    0.54845
   0.02038    0.54845
   0.01599    0.56586
   0.02028    0.54871
   0.02029    0.55562
   0.02000    0.55248
   0.01292    0.54000
   0.02018    0.55020
   0.02038    0.54845
   0.02038    0.54845
   0.00000    0.54250
   0.00000    0.54300
   0.00000    0.54190
   0.00000    0.54230
   0.00000    0.54190

==> figures/Folktables/txt/KDST-age-removed.txt <==
   x          y
   0.11687    0.76920
   0.11767    0.76824
   0.11351    0.76902
   0.11260    0.76867
   0.11079    0.76797
   0.11040    0.76858
   0.10879    0.76649
   0.10972    0.76692
   0.10889    0.76640
   0.10878    0.76614
   0.10829    0.76631
   0.10799    0.76544
   0.10791    0.76509
   0.10726    0.76465
   0.10682    0.76439
   0.10623    0.76430
   0.10570    0.76430
   0.10539    0.76360
   0.10277    0.76255
   0.10236    0.76150
   0.10255    0.76150
   0.09926    0.76036
   0.09808    0.75975
   0.09752    0.75792
   0.09598    0.75695
   0.09445    0.75582
   0.09079    0.75415
   0.08840    0.75337
   0.08421    0.74943
   0.08204    0.74585
   0.07884    0.74401
   0.07631    0.74139
   0.07488    0.73955
   0.07190    0.73570
   0.06926    0.73203
   0.06399    0.72660
   0.05975    0.71908
   0.05292    0.70684
   0.05133    0.70483
   0.04895    0.70098
   0.04828    0.69906
   0.04756    0.69783
   0.04563    0.69311
   0.04357    0.68847
   0.04192    0.68462
   0.03982    0.67955
   0.03969    0.67938
   0.03966    0.67911
   0.03953    0.67877
   0.03927    0.67859
   0.03844    0.67772
   0.03799    0.67815
   0.03794    0.67772
   0.03707    0.67623
   0.03701    0.67632
   0.03700    0.67684
   0.03708    0.67684
   0.03709    0.67702
   0.03689    0.67719
   0.03663    0.67632
   0.03670    0.67597
   0.03737    0.67859
   0.03741    0.67789
   0.03756    0.67850
   0.03759    0.67833
   0.03778    0.67894
   0.03774    0.67894
   0.03760    0.67868
   0.03728    0.67737
   0.03695    0.67675
   0.11308    0.77864
   0.11289    0.77838
   0.11303    0.77812
   0.11177    0.77803
   0.11302    0.77864
   0.11072    0.77584
   0.10779    0.77488
   0.10771    0.77436
   0.10766    0.77427
   0.10748    0.77409
   0.10754    0.77418
   0.10619    0.77409
   0.10619    0.77409
   0.10505    0.77322
   0.10491    0.77305
   0.10458    0.77261
   0.10378    0.77261
   0.10328    0.77235
   0.10287    0.77208
   0.10252    0.77200
   0.10194    0.77156
   0.09903    0.76981
   0.09781    0.76911
   0.09710    0.76858
   0.09503    0.76657
   0.09230    0.76544
   0.08943    0.76159
   0.08670    0.75993
   0.08292    0.75888
   0.08132    0.75765
   0.07864    0.75424
   0.07527    0.75039
   0.07175    0.74602
   0.06895    0.74287
   0.06622    0.73955
   0.06053    0.73194
   0.05773    0.72757
   0.05340    0.71838
   0.05126    0.71515
   0.04924    0.70981
   0.04805    0.70771
   0.04670    0.70457
   0.04460    0.70229
   0.04247    0.69687
   0.04105    0.69355
   0.03875    0.68891
   0.03865    0.68874
   0.03863    0.68865
   0.03841    0.68856
   0.03819    0.68777
   0.03813    0.68734
   0.03758    0.68646
   0.03718    0.68567
   0.03671    0.68585
   0.03615    0.68427
   0.03625    0.68436
   0.03624    0.68454
   0.03640    0.68480
   0.03629    0.68454
   0.03626    0.68436
   0.03637    0.68454
   0.03656    0.68261
   0.03664    0.68323
   0.03731    0.68331
   0.03723    0.68331
   0.03743    0.68340
   0.03750    0.68331
   0.03739    0.68375
   0.03760    0.68401
   0.03779    0.68532
   0.11389    0.77270
   0.11382    0.77278
   0.11492    0.77103
   0.11458    0.77068
   0.11557    0.76972
   0.11431    0.76963
   0.11204    0.76885
   0.11189    0.76850
   0.11066    0.76806
   0.10989    0.76754
   0.10955    0.76754
   0.10901    0.76701
   0.10953    0.76710
   0.10844    0.76666
   0.10744    0.76570
   0.10732    0.76517
   0.10571    0.76456
   0.10511    0.76421
   0.10566    0.76369
   0.10437    0.76273
   0.10125    0.76036
   0.10069    0.75993
   0.09999    0.75835
   0.09824    0.75704
   0.09747    0.75660
   0.09388    0.75529
   0.09100    0.75284
   0.08886    0.75249
   0.08477    0.75039
   0.08278    0.74829
   0.07874    0.74611
   0.07659    0.74471
   0.07376    0.74191
   0.07000    0.73692
   0.06616    0.73194
   0.06029    0.72372
   0.05783    0.72354
   0.05444    0.71987
   0.05279    0.71593
   0.05166    0.71340
   0.04941    0.70841
   0.04751    0.70535
   0.04517    0.70072
   0.04328    0.69661
   0.04012    0.69057
   0.03739    0.68532
   0.03719    0.68541
   0.03696    0.68480
   0.03613    0.68218
   0.03622    0.68261
   0.03542    0.68060
   0.03551    0.68078
   0.03498    0.67789
   0.03469    0.67772
   0.03491    0.67789
   0.03486    0.67754
   0.03505    0.67798
   0.03489    0.67719
   0.03473    0.67667
   0.03483    0.67780
   0.03501    0.67789
   0.03528    0.67850
   0.03556    0.67990
   0.03594    0.68113
   0.03593    0.68060
   0.03602    0.68130
   0.03610    0.68156
   0.03613    0.68148
   0.03622    0.68174
   0.03562    0.68104
   0.11804    0.77453
   0.11629    0.77479
   0.11593    0.77462
   0.11566    0.77375
   0.11546    0.77383
   0.11302    0.77313
   0.10930    0.77261
   0.10912    0.77226
   0.10828    0.77261
   0.10792    0.77243
   0.10774    0.77252
   0.10743    0.77235
   0.10715    0.77217
   0.10389    0.76911
   0.10360    0.76902
   0.10283    0.76815
   0.10276    0.76789
   0.10182    0.76771
   0.10084    0.76692
   0.10057    0.76579
   0.09952    0.76535
   0.09823    0.76421
   0.09542    0.76308
   0.09084    0.76203
   0.08898    0.76036
   0.08770    0.76019
   0.08636    0.75923
   0.08444    0.75660
   0.08181    0.75538
   0.07860    0.75118
   0.07697    0.74786
   0.07310    0.74453
   0.07148    0.74331
   0.06862    0.73841
   0.06444    0.73299
   0.06159    0.72984
   0.05766    0.72346
   0.05366    0.71663
   0.05054    0.71112
   0.04919    0.70815
   0.04721    0.70229
   0.04577    0.69984
   0.04426    0.69678
   0.04298    0.69425
   0.04147    0.68952
   0.03982    0.68497
   0.03934    0.68524
   0.03926    0.68471
   0.03889    0.68244
   0.03870    0.68200
   0.03842    0.68200
   0.03821    0.68025
   0.03805    0.67990
   0.03756    0.67911
   0.03743    0.67859
   0.03752    0.67807
   0.03764    0.67877
   0.03751    0.67824
   0.03767    0.67920
   0.03743    0.67859
   0.03789    0.67973
   0.03804    0.67973
   0.03822    0.68043
   0.03864    0.68200
   0.03897    0.68156
   0.03858    0.68165
   0.03898    0.68113
   0.03911    0.68104
   0.03883    0.68095
   0.03776    0.67842
   0.10831    0.77716
   0.10796    0.77698
   0.10916    0.77742
   0.10607    0.77698
   0.10489    0.77628
   0.10431    0.77567
   0.10134    0.77375
   0.10255    0.77436
   0.10180    0.77357
   0.10230    0.77471
   0.10168    0.77409
   0.10166    0.77375
   0.10054    0.77331
   0.09937    0.77182
   0.09929    0.77165
   0.09975    0.77182
   0.09885    0.77130
   0.09862    0.77130
   0.09874    0.77103
   0.09599    0.77086
   0.09553    0.77068
   0.09326    0.76928
   0.09339    0.76710
   0.09283    0.76517
   0.09193    0.76299
   0.08804    0.75984
   0.08688    0.76141
   0.08418    0.76036
   0.08136    0.75800
   0.07867    0.75512
   0.07659    0.75337
   0.07367    0.75022
   0.07017    0.74471
   0.06511    0.73710
   0.06069    0.73124
   0.05875    0.72984
   0.05634    0.72687
   0.05395    0.72249
   0.05159    0.71917
   0.04942    0.71489
   0.04832    0.71244
   0.04672    0.71034
   0.04569    0.70728
   0.04321    0.70124
   0.04120    0.69617
   0.03997    0.69293
   0.03999    0.69363
   0.03985    0.69311
   0.03983    0.69232
   0.03974    0.69145
   0.03953    0.69145
   0.03921    0.69048
   0.03902    0.68961
   0.03864    0.68917
   0.03887    0.68839
   0.03887    0.68830
   0.03891    0.68847
   0.03896    0.68847
   0.03892    0.68821
   0.03909    0.68865
   0.03925    0.68882
   0.03931    0.68882
   0.03937    0.68856
   0.04008    0.68978
   0.03994    0.68900
   0.04009    0.68926
   0.04011    0.68961
   0.04002    0.68909
   0.04011    0.68935
   0.03994    0.68944
   0.03809    0.68218
   0.03925    0.68497
   0.03645    0.68016
   0.03660    0.67737
   0.03568    0.67535
   0.03563    0.67413
   0.03107    0.66250
   0.03077    0.65917
   0.02928    0.65235
   0.02831    0.64859
   0.02808    0.64020
   0.02445    0.63617
   0.02196    0.61300
   0.01781    0.57172
   0.02089    0.58387
   0.04002    0.69223
   0.03763    0.68725
   0.03816    0.68865
   0.03749    0.68576
   0.03809    0.68576
   0.03597    0.68314
   0.03554    0.67728
   0.03319    0.67221
   0.03068    0.66372
   0.03007    0.65646
   0.02787    0.65716
   0.02803    0.64282
   0.02385    0.63416
   0.02248    0.61370
   0.01722    0.57976
   0.02150    0.58991
   0.03839    0.69005
   0.03697    0.68804
   0.03775    0.68777
   0.03608    0.68541
   0.03706    0.68427
   0.03508    0.68226
   0.03509    0.68226
   0.03248    0.67116
   0.03096    0.67221
   0.03023    0.65804
   0.02810    0.65471
   0.02846    0.64920
   0.02382    0.63075
   0.02323    0.60775
   0.01791    0.58029
   0.02074    0.59384
   0.03858    0.68620
   0.03752    0.68454
   0.03771    0.68410
   0.03664    0.67981
   0.03765    0.68497
   0.03479    0.67465
   0.03673    0.68060
   0.03135    0.66416
   0.02993    0.66232
   0.02990    0.65821
   0.02836    0.64868
   0.02896    0.64947
   0.02542    0.63110
   0.02351    0.61632
   0.01875    0.57880
   0.02150    0.58807
   0.03953    0.69573
   0.03974    0.69346
   0.03979    0.69267
   0.04048    0.69494
   0.03872    0.69101
   0.03645    0.68594
   0.03694    0.68707
   0.03561    0.67903
   0.03356    0.67623
   0.03293    0.66521
   0.03214    0.66005
   0.03002    0.65401
   0.02642    0.63783
   0.02404    0.62384
   0.01968    0.58527
   0.02387    0.59288
   0.00000    0.54250
   0.00000    0.54300
   0.00000    0.54190
   0.00000    0.54230
   0.00000    0.54190

==> figures/Folktables/txt/KDST-dep-DPV.txt <==
   x          y   
   0.18652    0.16187
   0.18348    0.16039
   0.17951    0.15862
   0.17411    0.15701
   0.16643    0.15303
   0.15483    0.15023
   0.13385    0.14011
   0.13626    0.14147
   0.13130    0.13817
   0.12863    0.13726
   0.12583    0.13537
   0.12289    0.13473
   0.11980    0.13294
   0.11657    0.13109
   0.11320    0.13000
   0.10967    0.12793
   0.10600    0.12621
   0.10219    0.12362
   0.09825    0.12234
   0.09417    0.12003
   0.08998    0.11807
   0.08569    0.11578
   0.08132    0.11408
   0.07688    0.11049
   0.07239    0.10854
   0.06789    0.10612
   0.06340    0.10255
   0.05894    0.09966
   0.05455    0.09559
   0.05023    0.09101
   0.04602    0.08622
   0.04194    0.08266
   0.03800    0.07919
   0.03422    0.07660
   0.03061    0.07227
   0.02717    0.06750
   0.02391    0.06219
   0.02083    0.05653
   0.01793    0.05472
   0.01521    0.05219
   0.01266    0.05024
   0.01029    0.04833
   0.00809    0.04703
   0.00607    0.04568
   0.00426    0.04410
   0.00276    0.04161
   0.00264    0.04167
   0.00253    0.04130
   0.00244    0.04119
   0.00235    0.04079
   0.00228    0.04032
   0.00223    0.03978
   0.00220    0.03951
   0.00220    0.03866
   0.00224    0.03814
   0.00225    0.03798
   0.00226    0.03746
   0.00227    0.03759
   0.00229    0.03742
   0.00231    0.03774
   0.00233    0.03785
   0.00236    0.03776
   0.00239    0.03766
   0.00245    0.03776
   0.00246    0.03761
   0.00247    0.03767
   0.00248    0.03765
   0.00249    0.03761
   0.00250    0.03759
   0.00255    0.03735
   0.18626    0.16045
   0.18324    0.15932
   0.17931    0.15828
   0.17400    0.15860
   0.16645    0.15594
   0.15510    0.14903
   0.13699    0.13961
   0.13463    0.13838
   0.13216    0.13754
   0.12956    0.13694
   0.12682    0.13554
   0.12395    0.13415
   0.12095    0.13233
   0.11779    0.13017
   0.11450    0.12888
   0.11106    0.12770
   0.10747    0.12649
   0.10374    0.12434
   0.09988    0.12249
   0.09588    0.12075
   0.09177    0.11789
   0.08756    0.11480
   0.08325    0.11205
   0.07888    0.10899
   0.07446    0.10633
   0.07002    0.10328
   0.06558    0.09971
   0.06116    0.09641
   0.05680    0.09267
   0.05252    0.08886
   0.04833    0.08522
   0.04427    0.08187
   0.04034    0.07838
   0.03657    0.07512
   0.03296    0.07112
   0.02951    0.06635
   0.02625    0.06163
   0.02315    0.05773
   0.02023    0.05524
   0.01749    0.05300
   0.01490    0.05117
   0.01248    0.04909
   0.01021    0.04697
   0.00808    0.04557
   0.00608    0.04404
   0.00417    0.04218
   0.00399    0.04210
   0.00380    0.04193
   0.00362    0.04143
   0.00344    0.04096
   0.00326    0.04031
   0.00308    0.03965
   0.00290    0.03884
   0.00272    0.03825
   0.00255    0.03822
   0.00254    0.03813
   0.00252    0.03814
   0.00249    0.03814
   0.00251    0.03807
   0.00248    0.03782
   0.00246    0.03783
   0.00246    0.03783
   0.00245    0.03805
   0.00247    0.03794
   0.00247    0.03802
   0.00247    0.03805
   0.00248    0.03811
   0.00249    0.03785
   0.00249    0.03783
   0.00255    0.03774
   0.18222    0.15983
   0.17910    0.15860
   0.17504    0.15867
   0.16957    0.15795
   0.15021    0.15089
   0.16182    0.15532
   0.13180    0.14206
   0.12942    0.14137
   0.12692    0.14034
   0.12429    0.13958
   0.12154    0.13771
   0.11865    0.13637
   0.11563    0.13463
   0.11247    0.13221
   0.10917    0.13124
   0.10573    0.12973
   0.10215    0.12834
   0.09844    0.12689
   0.09460    0.12465
   0.09064    0.12170
   0.08658    0.11933
   0.08242    0.11675
   0.07819    0.11363
   0.07389    0.11050
   0.06957    0.10681
   0.06523    0.10420
   0.06090    0.10076
   0.05661    0.09618
   0.05238    0.09130
   0.04824    0.08795
   0.04419    0.08466
   0.04028    0.08034
   0.03650    0.07756
   0.03288    0.07374
   0.02941    0.07093
   0.02611    0.06749
   0.02299    0.06032
   0.02004    0.05788
   0.01726    0.05526
   0.01464    0.05336
   0.01220    0.05075
   0.00992    0.04919
   0.00781    0.04741
   0.00587    0.04558
   0.00413    0.04271
   0.00270    0.03952
   0.00258    0.03912
   0.00247    0.03856
   0.00238    0.03837
   0.00229    0.03823
   0.00221    0.03772
   0.00215    0.03745
   0.00211    0.03719
   0.00209    0.03619
   0.00209    0.03580
   0.00209    0.03579
   0.00210    0.03617
   0.00210    0.03587
   0.00211    0.03621
   0.00211    0.03648
   0.00212    0.03649
   0.00213    0.03650
   0.00215    0.03636
   0.00217    0.03659
   0.00217    0.03669
   0.00217    0.03668
   0.00217    0.03669
   0.00218    0.03671
   0.00218    0.03690
   0.00218    0.03677
   0.18370    0.16078
   0.18064    0.15889
   0.17666    0.15749
   0.17126    0.15627
   0.16358    0.15065
   0.15202    0.14585
   0.13112    0.13779
   0.13352    0.13901
   0.12859    0.13704
   0.12314    0.13384
   0.12593    0.13520
   0.12021    0.13239
   0.11714    0.13002
   0.11392    0.12908
   0.11056    0.12729
   0.10340    0.12325
   0.10705    0.12514
   0.09960    0.12230
   0.09568    0.12014
   0.09162    0.11859
   0.08745    0.11535
   0.08319    0.11158
   0.07884    0.10804
   0.07443    0.10531
   0.06998    0.10186
   0.06551    0.09774
   0.06106    0.09466
   0.05665    0.09158
   0.05230    0.08756
   0.04803    0.08408
   0.04388    0.08190
   0.03986    0.07919
   0.03598    0.07654
   0.03227    0.07202
   0.02872    0.06789
   0.02535    0.06400
   0.02217    0.05918
   0.01916    0.05622
   0.01634    0.05346
   0.01369    0.05124
   0.01123    0.04936
   0.00895    0.04771
   0.00686    0.04571
   0.00343    0.04235
   0.00499    0.04435
   0.00244    0.04072
   0.00239    0.04010
   0.00236    0.03965
   0.00233    0.03935
   0.00232    0.03905
   0.00232    0.03840
   0.00234    0.03800
   0.00236    0.03796
   0.00239    0.03763
   0.00243    0.03727
   0.00243    0.03746
   0.00243    0.03722
   0.00243    0.03716
   0.00242    0.03678
   0.00243    0.03689
   0.00241    0.03680
   0.00240    0.03686
   0.00237    0.03676
   0.00231    0.03653
   0.00232    0.03660
   0.00230    0.03653
   0.00229    0.03654
   0.00228    0.03680
   0.00226    0.03677
   0.00213    0.03638
   0.18738    0.16001
   0.18430    0.15739
   0.18028    0.15552
   0.17484    0.15390
   0.16713    0.15073
   0.15552    0.14627
   0.13700    0.13850
   0.13459    0.13783
   0.12939    0.13555
   0.13205    0.13643
   0.12659    0.13420
   0.12365    0.13297
   0.12057    0.13143
   0.11734    0.12952
   0.11397    0.12738
   0.11044    0.12568
   0.10677    0.12390
   0.10295    0.12191
   0.09899    0.11960
   0.09490    0.11770
   0.09070    0.11533
   0.08638    0.11321
   0.08198    0.11095
   0.07751    0.10787
   0.07300    0.10534
   0.06846    0.10219
   0.06393    0.09882
   0.05944    0.09424
   0.05500    0.09051
   0.04641    0.08365
   0.05065    0.08695
   0.04229    0.07982
   0.03452    0.07342
   0.03833    0.07711
   0.03089    0.06785
   0.02417    0.06019
   0.02744    0.06372
   0.02109    0.05724
   0.01547    0.05312
   0.01818    0.05492
   0.01293    0.05072
   0.01056    0.04925
   0.00636    0.04636
   0.00837    0.04791
   0.00453    0.04416
   0.00294    0.04147
   0.00280    0.04109
   0.00266    0.04096
   0.00253    0.04085
   0.00241    0.04067
   0.00230    0.04055
   0.00219    0.03998
   0.00210    0.03971
   0.00202    0.03899
   0.00196    0.03875
   0.00196    0.03861
   0.00195    0.03875
   0.00195    0.03868
   0.00195    0.03880
   0.00194    0.03909
   0.00194    0.03944
   0.00193    0.03959
   0.00188    0.03956
   0.00191    0.03960
   0.00187    0.03993
   0.00186    0.03961
   0.00185    0.03954
   0.00184    0.03979
   0.00182    0.03977
   0.00169    0.03923
   0.00202    0.03940
   0.00200    0.03809
   0.00200    0.03925
   0.00200    0.03645
   0.00200    0.03660
   0.00200    0.03568
   0.00200    0.03563
   0.00200    0.03107
   0.00200    0.03077
   0.00200    0.02928
   0.00200    0.02831
   0.00200    0.02808
   0.00150    0.02445
   0.00150    0.02196
   0.00100    0.01781
   0.00150    0.02089
   0.00200    0.04002
   0.00200    0.03763
   0.00200    0.03816
   0.00200    0.03749
   0.00200    0.03809
   0.00200    0.03597
   0.00200    0.03554
   0.00295    0.03319
   0.00200    0.03068
   0.00150    0.02787
   0.00150    0.03007
   0.00150    0.02803
   0.00100    0.02385
   0.00100    0.02248
   0.00100    0.01722
   0.00100    0.02150
   0.00200    0.03839
   0.00200    0.03697
   0.00200    0.03775
   0.00200    0.03608
   0.00200    0.03706
   0.00200    0.03508
   0.00200    0.03509
   0.00200    0.03248
   0.00150    0.03096
   0.00150    0.03023
   0.00150    0.02810
   0.00150    0.02846
   0.00100    0.02382
   0.00100    0.02323
   0.00100    0.01791
   0.00100    0.02074
   0.00000    0.00000
   0.00000    0.00000
   0.00000    0.00000
   0.00000    0.00000
   0.00000    0.00000

==> figures/Folktables/txt/KDST-deps-depy.txt <==
x       y
   0.18652    0.22146
   0.18348    0.21964
   0.17951    0.21717
   0.17411    0.21368
   0.16643    0.20845
   0.15483    0.20007
   0.13626    0.18563
   0.13385    0.18367
   0.13130    0.18160
   0.12863    0.17940
   0.12583    0.17707
   0.12289    0.17460
   0.11980    0.17199
   0.11657    0.16923
   0.11320    0.16632
   0.10967    0.16326
   0.10600    0.16004
   0.10219    0.15666
   0.09825    0.15313
   0.09417    0.14946
   0.08998    0.14564
   0.08569    0.14170
   0.08132    0.13764
   0.07688    0.13348
   0.07239    0.12924
   0.06789    0.12495
   0.06340    0.12062
   0.05894    0.11629
   0.05455    0.11198
   0.05023    0.10771
   0.04602    0.10351
   0.04194    0.09940
   0.03800    0.09540
   0.03422    0.09152
   0.02717    0.08418
   0.03061    0.08778
   0.02391    0.08074
   0.02083    0.07745
   0.01793    0.07431
   0.01521    0.07133
   0.01266    0.06849
   0.01029    0.06579
   0.00809    0.06321
   0.00607    0.06072
   0.00426    0.05829
   0.00276    0.05578
   0.00264    0.05552
   0.00253    0.05525
   0.00244    0.05497
   0.00235    0.05469
   0.00228    0.05440
   0.00223    0.05410
   0.00220    0.05378
   0.00220    0.05343
   0.18626    0.22220
   0.18324    0.22036
   0.17931    0.21789
   0.17400    0.21442
   0.16645    0.20924
   0.15510    0.20100
   0.13699    0.18690
   0.13463    0.18499
   0.13216    0.18296
   0.12956    0.18082
   0.12682    0.17854
   0.12395    0.17614
   0.12095    0.17359
   0.11779    0.17090
   0.11450    0.16806
   0.11106    0.16507
   0.10747    0.16192
   0.10374    0.15862
   0.09988    0.15517
   0.09588    0.15157
   0.09177    0.14782
   0.08756    0.14395
   0.08325    0.13996
   0.07888    0.13587
   0.07446    0.13169
   0.07002    0.12745
   0.06558    0.12318
   0.06116    0.11889
   0.05680    0.11462
   0.05252    0.11038
   0.04833    0.10621
   0.04427    0.10212
   0.04034    0.09813
   0.03657    0.09426
   0.03296    0.09052
   0.02951    0.08692
   0.02625    0.08347
   0.02315    0.08018
   0.02023    0.07703
   0.01749    0.07403
   0.01490    0.07117
   0.01248    0.06844
   0.01021    0.06583
   0.00808    0.06330
   0.00608    0.06080
   0.00417    0.05820
   0.00399    0.05792
   0.00380    0.05764
   0.00362    0.05735
   0.00344    0.05706
   0.00326    0.05675
   0.00308    0.05643
   0.00290    0.05610
   0.00272    0.05573
   0.00255    0.05530
   0.00254    0.05525
   0.00252    0.05520
   0.00251    0.05515
   0.00249    0.05510
   0.00248    0.05505
   0.00246    0.05499
   0.00246    0.05494
   0.00245    0.05489
   0.18222    0.21816
   0.17910    0.21626
   0.17504    0.21371
   0.16957    0.21013
   0.16182    0.20483
   0.15021    0.19641
   0.13180    0.18210
   0.12942    0.18017
   0.12692    0.17813
   0.12429    0.17596
   0.12154    0.17368
   0.11865    0.17126
   0.11563    0.16871
   0.11247    0.16601
   0.10917    0.16317
   0.10573    0.16019
   0.10215    0.15705
   0.09844    0.15377
   0.09460    0.15035
   0.09064    0.14678
   0.08658    0.14308
   0.08242    0.13927
   0.07819    0.13535
   0.07389    0.13133
   0.06957    0.12725
   0.06523    0.12312
   0.06090    0.11896
   0.05661    0.11479
   0.05238    0.11065
   0.04824    0.10655
   0.04419    0.10252
   0.04028    0.09858
   0.03650    0.09474
   0.03288    0.09102
   0.02941    0.08743
   0.02611    0.08398
   0.02299    0.08068
   0.02004    0.07752
   0.01726    0.07451
   0.01464    0.07164
   0.01220    0.06890
   0.00992    0.06630
   0.00781    0.06380
   0.00587    0.06140
   0.00413    0.05905
   0.00270    0.05665
   0.00258    0.05640
   0.00247    0.05615
   0.00238    0.05589
   0.00229    0.05563
   0.00221    0.05537
   0.00215    0.05510
   0.00211    0.05482
   0.00209    0.05452
   0.00209    0.05418
   0.00209    0.05414
   0.00210    0.05410
   0.00210    0.05406
   0.00211    0.05402
   0.00211    0.05398
   0.00212    0.05394
   0.00213    0.05389
   0.18370    0.22000
   0.18064    0.21820
   0.17666    0.21577
   0.17126    0.21234
   0.16358    0.20720
   0.15202    0.19897
   0.13352    0.18477
   0.13112    0.18284
   0.12859    0.18080
   0.12593    0.17863
   0.12314    0.17633
   0.12021    0.17390
   0.11714    0.17132
   0.11392    0.16860
   0.11056    0.16573
   0.10705    0.16270
   0.10340    0.15952
   0.09960    0.15618
   0.09568    0.15269
   0.09162    0.14906
   0.08745    0.14528
   0.08319    0.14138
   0.07884    0.13736
   0.07443    0.13325
   0.06998    0.12905
   0.06551    0.12481
   0.06106    0.12053
   0.05665    0.11625
   0.05230    0.11199
   0.04803    0.10778
   0.04388    0.10363
   0.03986    0.09958
   0.03598    0.09564
   0.03227    0.09182
   0.02872    0.08814
   0.02535    0.08461
   0.02217    0.08123
   0.01916    0.07800
   0.01634    0.07493
   0.01369    0.07200
   0.01123    0.06922
   0.00895    0.06658
   0.00686    0.06405
   0.00499    0.06162
   0.00343    0.05924
   0.00244    0.05679
   0.00239    0.05653
   0.00236    0.05627
   0.00233    0.05601
   0.00232    0.05573
   0.00232    0.05545
   0.00234    0.05516
   0.00236    0.05485
   0.00239    0.05451
   0.00243    0.05412
   0.00243    0.05407
   0.00243    0.05403
   0.00243    0.05398
   0.00243    0.05394
   0.00242    0.05389
   0.00241    0.05384
   0.00240    0.05379
   0.00237    0.05373
   0.18738    0.22020
   0.18430    0.21840
   0.18028    0.21599
   0.17484    0.21258
   0.16713    0.20749
   0.15552    0.19935
   0.13700    0.18535
   0.13459    0.18345
   0.13205    0.18144
   0.12939    0.17930
   0.12659    0.17704
   0.12365    0.17464
   0.12057    0.17210
   0.11734    0.16941
   0.11397    0.16657
   0.11044    0.16358
   0.10677    0.16044
   0.10295    0.15713
   0.09899    0.15368
   0.09490    0.15007
   0.08638    0.14245
   0.09070    0.14633
   0.08198    0.13845
   0.07751    0.13436
   0.07300    0.13018
   0.06846    0.12594
   0.06393    0.12166
   0.05944    0.11738
   0.05500    0.11311
   0.05065    0.10889
   0.04229    0.10066
   0.04641    0.10473
   0.03833    0.09669
   0.03452    0.09285
   0.03089    0.08915
   0.02744    0.08559
   0.02417    0.08219
   0.02109    0.07894
   0.01818    0.07585
   0.01547    0.07291
   0.01293    0.07011
   0.01056    0.06745
   0.00837    0.06491
   0.00636    0.06248
   0.00453    0.06009
   0.00294    0.05766
   0.00280    0.05740
   0.00266    0.05714
   0.00253    0.05688
   0.00241    0.05661
   0.00230    0.05634
   0.00219    0.05605
   0.00202    0.05542
   0.00210    0.05575
   0.00196    0.05502
   0.00196    0.05498
   0.00195    0.05493
   0.00195    0.05488
   0.00195    0.05483
   0.00194    0.05478
   0.00194    0.05472
   0.00193    0.05466
   0.00191    0.05459
   0.00188    0.05450
   0.00187    0.05448
   0.00186    0.05447
   0.00185    0.05445
   0.00184    0.05442
   0.00182    0.05439
   0.00202    0.05343
   0.00200    0.05000
   0.00200    0.05000
   0.00200    0.05000
   0.00200    0.05000
   0.00200    0.05000
   0.00200    0.05000
   0.00200    0.05000
   0.00200    0.05000
   0.00200    0.05000
   0.00200    0.05000
   0.00200    0.05000
   0.00150    0.04000
   0.00150    0.04000
   0.00100    0.02500
   0.00100    0.02500
   0.00200    0.05000
   0.00200    0.05000
   0.00200    0.05000
   0.00200    0.05000
   0.00200    0.05000
   0.00200    0.05000
   0.00200    0.05000
   0.00200    0.05000
   0.00200    0.05000
   0.00150    0.04000
   0.00150    0.04000
   0.00150    0.04000
   0.00100    0.02500
   0.00100    0.02500
   0.00100    0.02500
   0.00100    0.02500
   0.00200    0.05000
   0.00200    0.05000
   0.00200    0.05000
   0.00200    0.05000
   0.00200    0.05000
   0.00200    0.05000
   0.00200    0.05000
   0.00200    0.05000
   0.00150    0.03000
   0.00150    0.03000
   0.00150    0.03000
   0.00150    0.04000
   0.00100    0.02500
   0.00100    0.02500
   0.00100    0.02500
   0.00100    0.02500
   0.00202    0.05000
   0.00233    0.05000
   0.00232    0.05000
   0.00260    0.05000
   0.00246    0.05000
   0.00254    0.05000
   0.00273    0.05000
   0.00420    0.05000
   0.00410    0.05000
   0.00379    0.05000
   0.00437    0.05000
   0.00471    0.05000
   0.00407    0.04000
   0.00493    0.04000
   0.00000    0.00000
   0.00000    0.00000
   0.00000    0.00000
   0.00000    0.00000
   0.00000    0.00000

==> figures/Folktables/txt/KDST-depy-acc.txt <==
x       y
   0.22146    0.81844
   0.21964    0.81712
   0.21717    0.81564
   0.21368    0.81520
   0.20845    0.81345
   0.20007    0.81135
   0.18563    0.80602
   0.18367    0.80462
   0.18160    0.80331
   0.17940    0.80138
   0.17707    0.79972
   0.17460    0.79893
   0.17199    0.79718
   0.16923    0.79587
   0.16632    0.79447
   0.16326    0.79194
   0.16004    0.79141
   0.15666    0.78949
   0.15313    0.78835
   0.14946    0.78704
   0.14564    0.78581
   0.14170    0.78415
   0.13764    0.78275
   0.13348    0.78048
   0.12924    0.77812
   0.12495    0.77523
   0.12062    0.77077
   0.11629    0.76841
   0.11198    0.76587
   0.10771    0.76045
   0.10351    0.75861
   0.09940    0.75582
   0.09540    0.75162
   0.09152    0.74663
   0.08418    0.73290
   0.08778    0.74051
   0.08074    0.72293
   0.07745    0.71454
   0.07431    0.71515
   0.07133    0.70955
   0.06849    0.70605
   0.06579    0.70159
   0.06321    0.69853
   0.06072    0.69608
   0.05829    0.69206
   0.05578    0.68891
   0.05552    0.68874
   0.05525    0.68812
   0.05497    0.68882
   0.05469    0.68760
   0.05440    0.68637
   0.05410    0.68602
   0.05378    0.68594
   0.05343    0.68454
   0.22220    0.82054
   0.22036    0.81940
   0.21789    0.81922
   0.21442    0.81896
   0.20924    0.81634
   0.20100    0.81336
   0.18690    0.80794
   0.18499    0.80645
   0.18296    0.80549
   0.18082    0.80567
   0.17854    0.80453
   0.17614    0.80383
   0.17359    0.80226
   0.17090    0.80086
   0.16806    0.80007
   0.16507    0.79937
   0.16192    0.79841
   0.15862    0.79675
   0.15517    0.79500
   0.15157    0.79386
   0.14782    0.79167
   0.14395    0.78975
   0.13996    0.78748
   0.13587    0.78494
   0.13169    0.78284
   0.12745    0.77873
   0.12318    0.77488
   0.11889    0.77112
   0.11462    0.76780
   0.11038    0.76474
   0.10621    0.76115
   0.10212    0.75722
   0.09813    0.75555
   0.09426    0.75083
   0.09052    0.74550
   0.08692    0.73894
   0.08347    0.73185
   0.08018    0.72617
   0.07703    0.72048
   0.07403    0.71646
   0.07117    0.71191
   0.06844    0.70841
   0.06583    0.70492
   0.06330    0.70115
   0.06080    0.69871
   0.05820    0.69521
   0.05792    0.69486
   0.05764    0.69416
   0.05735    0.69346
   0.05706    0.69223
   0.05675    0.69215
   0.05643    0.69075
   0.05610    0.68944
   0.05573    0.68970
   0.05530    0.69057
   0.05525    0.69005
   0.05520    0.69048
   0.05515    0.68978
   0.05510    0.69031
   0.05505    0.68970
   0.05499    0.68987
   0.05494    0.68909
   0.05489    0.68926
   0.21816    0.81992
   0.21626    0.81966
   0.21371    0.81817
   0.21013    0.81660
   0.20483    0.81581
   0.19641    0.81363
   0.18210    0.80908
   0.18017    0.80855
   0.17813    0.80855
   0.17596    0.80768
   0.17368    0.80584
   0.17126    0.80523
   0.16871    0.80401
   0.16601    0.80269
   0.16317    0.80164
   0.16019    0.80042
   0.15705    0.79920
   0.15377    0.79850
   0.15035    0.79631
   0.14678    0.79421
   0.14308    0.79202
   0.13927    0.78853
   0.13535    0.78485
   0.13133    0.78302
   0.12725    0.77917
   0.12312    0.77576
   0.11896    0.77191
   0.11479    0.76858
   0.11065    0.76535
   0.10655    0.76106
   0.10252    0.75809
   0.09858    0.75442
   0.09474    0.74952
   0.09102    0.74252
   0.08743    0.73867
   0.08398    0.73107
   0.08068    0.72346
   0.07752    0.72477
   0.07451    0.72206
   0.07164    0.71768
   0.06890    0.71200
   0.06630    0.70859
   0.06380    0.70483
   0.06140    0.70194
   0.05905    0.69626
   0.05665    0.69057
   0.05640    0.68970
   0.05615    0.68847
   0.05589    0.68839
   0.05563    0.68812
   0.05537    0.68742
   0.05510    0.68734
   0.05482    0.68672
   0.05452    0.68576
   0.05418    0.68594
   0.05414    0.68602
   0.05410    0.68594
   0.05406    0.68672
   0.05402    0.68699
   0.05398    0.68804
   0.05394    0.68725
   0.05389    0.68795
   0.22000    0.81782
   0.21820    0.81669
   0.21577    0.81634
   0.21234    0.81529
   0.20720    0.81345
   0.19897    0.81100
   0.18477    0.80803
   0.18284    0.80733
   0.18080    0.80672
   0.17863    0.80514
   0.17633    0.80436
   0.17390    0.80287
   0.17132    0.80051
   0.16860    0.80024
   0.16573    0.79858
   0.16270    0.79666
   0.15952    0.79570
   0.15618    0.79369
   0.15269    0.79255
   0.14906    0.79097
   0.14528    0.78888
   0.14138    0.78520
   0.13736    0.78328
   0.13325    0.77943
   0.12905    0.77611
   0.12481    0.77436
   0.12053    0.76920
   0.11625    0.76780
   0.11199    0.76622
   0.10778    0.76229
   0.10363    0.75861
   0.09958    0.75538
   0.09564    0.74996
   0.09182    0.74305
   0.08814    0.73789
   0.08461    0.73246
   0.08123    0.72346
   0.07800    0.72048
   0.07493    0.71681
   0.07200    0.71287
   0.06922    0.70911
   0.06658    0.70570
   0.06405    0.70194
   0.06162    0.69783
   0.05924    0.69372
   0.05679    0.69057
   0.05653    0.68961
   0.05627    0.68865
   0.05601    0.68865
   0.05573    0.68804
   0.05545    0.68655
   0.05516    0.68611
   0.05485    0.68594
   0.05451    0.68506
   0.05412    0.68445
   0.05407    0.68410
   0.05403    0.68445
   0.05398    0.68436
   0.05394    0.68401
   0.05389    0.68384
   0.05384    0.68427
   0.05379    0.68427
   0.05373    0.68401
   0.22020    0.81861
   0.21840    0.81826
   0.21599    0.81791
   0.21258    0.81712
   0.20749    0.81564
   0.19935    0.81293
   0.18535    0.80847
   0.18345    0.80689
   0.18144    0.80619
   0.17930    0.80506
   0.17704    0.80540
   0.17464    0.80383
   0.17210    0.80348
   0.16941    0.80156
   0.16657    0.79946
   0.16358    0.79797
   0.16044    0.79736
   0.15713    0.79640
   0.15368    0.79474
   0.15007    0.79325
   0.14245    0.78975
   0.14633    0.79150
   0.13845    0.78783
   0.13436    0.78538
   0.13018    0.78267
   0.12594    0.77943
   0.12166    0.77646
   0.11738    0.77418
   0.11311    0.76911
   0.10889    0.76631
   0.10066    0.75888
   0.10473    0.76447
   0.09669    0.75485
   0.09285    0.74961
   0.08915    0.74200
   0.08559    0.73929
   0.08219    0.73369
   0.07894    0.72993
   0.07585    0.72608
   0.07291    0.72319
   0.07011    0.71733
   0.06745    0.71427
   0.06491    0.71069
   0.06248    0.70798
   0.06009    0.70413
   0.05766    0.70045
   0.05740    0.69923
   0.05714    0.69923
   0.05688    0.69827
   0.05661    0.69722
   0.05634    0.69652
   0.05605    0.69573
   0.05542    0.69407
   0.05575    0.69538
   0.05502    0.69363
   0.05498    0.69346
   0.05493    0.69433
   0.05488    0.69416
   0.05483    0.69442
   0.05478    0.69503
   0.05472    0.69591
   0.05466    0.69652
   0.05459    0.69661
   0.05450    0.69652
   0.05448    0.69687
   0.05447    0.69643
   0.05445    0.69652
   0.05442    0.69696
   0.05439    0.69704
   0.05343    0.68471
   0.05000    0.68218
   0.05000    0.68497
   0.05000    0.68016
   0.05000    0.67737
   0.05000    0.67535
   0.05000    0.67413
   0.05000    0.66250
   0.05000    0.65917
   0.05000    0.65235
   0.05000    0.64859
   0.05000    0.64020
   0.04000    0.63617
   0.04000    0.61300
   0.02500    0.57172
   0.02500    0.58387
   0.05000    0.69223
   0.05000    0.68725
   0.05000    0.68865
   0.05000    0.68576
   0.05000    0.68576
   0.05000    0.68314
   0.05000    0.67728
   0.05000    0.67221
   0.05000    0.66372
   0.04000    0.65716
   0.04000    0.65646
   0.04000    0.64282
   0.02500    0.63416
   0.02500    0.61370
   0.02500    0.57976
   0.02500    0.58991
   0.05000    0.69005
   0.05000    0.68804
   0.05000    0.68777
   0.05000    0.68541
   0.05000    0.68427
   0.05000    0.68226
   0.05000    0.68226
   0.05000    0.67116
   0.03000    0.67221
   0.03000    0.65804
   0.03000    0.65471
   0.04000    0.64920
   0.02500    0.63075
   0.02500    0.60775
   0.02500    0.58029
   0.02500    0.59384
   0.05000    0.69573
   0.05000    0.69398
   0.05000    0.69267
   0.05000    0.69494
   0.05000    0.69101
   0.05000    0.68594
   0.05000    0.68707
   0.05000    0.67903
   0.05000    0.67623
   0.05000    0.66521
   0.05000    0.66005
   0.05000    0.65401
   0.04000    0.63783
   0.04000    0.62384
   0.00000    0.54250
   0.00000    0.54300
   0.00000    0.54190
   0.00000    0.54230
   0.00000    0.54190

==> figures/Folktables/txt/KDST-points.txt <==
   x          y
   0.16187    0.81844
   0.16039    0.81712
   0.15862    0.81564
   0.15701    0.81520
   0.15303    0.81345
   0.15023    0.81135
   0.14011    0.80462
   0.14147    0.80602
   0.13817    0.80331
   0.13726    0.80138
   0.13537    0.79972
   0.13473    0.79893
   0.13294    0.79718
   0.13109    0.79587
   0.13000    0.79447
   0.12793    0.79194
   0.12621    0.79141
   0.12362    0.78949
   0.12234    0.78835
   0.12003    0.78704
   0.11807    0.78581
   0.11578    0.78415
   0.11408    0.78275
   0.11049    0.78048
   0.10854    0.77812
   0.10612    0.77523
   0.10255    0.77077
   0.09966    0.76841
   0.09559    0.76587
   0.09101    0.76045
   0.08622    0.75861
   0.08266    0.75582
   0.07919    0.75162
   0.07660    0.74663
   0.07227    0.74051
   0.06750    0.73290
   0.06219    0.72293
   0.05653    0.71454
   0.05472    0.71515
   0.05219    0.70955
   0.05024    0.70605
   0.04833    0.70159
   0.04703    0.69853
   0.04568    0.69608
   0.04410    0.69206
   0.04161    0.68891
   0.04167    0.68874
   0.04130    0.68812
   0.04119    0.68856
   0.04079    0.68760
   0.04032    0.68637
   0.03978    0.68602
   0.03951    0.68585
   0.03866    0.68454
   0.03814    0.68410
   0.03798    0.68358
   0.03746    0.68279
   0.03759    0.68279
   0.03742    0.68296
   0.03774    0.68410
   0.03785    0.68445
   0.03776    0.68471
   0.03766    0.68524
   0.03776    0.68515
   0.03761    0.68524
   0.03767    0.68567
   0.03765    0.68567
   0.03761    0.68611
   0.03759    0.68602
   0.03735    0.68559
   0.16045    0.82054
   0.15932    0.81940
   0.15828    0.81922
   0.15860    0.81896
   0.15594    0.81634
   0.14903    0.81336
   0.13961    0.80794
   0.13838    0.80645
   0.13754    0.80549
   0.13694    0.80567
   0.13554    0.80453
   0.13415    0.80383
   0.13233    0.80226
   0.13017    0.80086
   0.12888    0.80007
   0.12770    0.79937
   0.12649    0.79841
   0.12434    0.79675
   0.12249    0.79500
   0.12075    0.79386
   0.11789    0.79167
   0.11480    0.78975
   0.11205    0.78748
   0.10899    0.78494
   0.10633    0.78284
   0.10328    0.77873
   0.09971    0.77488
   0.09641    0.77112
   0.09267    0.76780
   0.08886    0.76474
   0.08522    0.76115
   0.08187    0.75722
   0.07838    0.75555
   0.07512    0.75083
   0.07112    0.74550
   0.06635    0.73894
   0.06163    0.73185
   0.05773    0.72617
   0.05524    0.72048
   0.05300    0.71646
   0.05117    0.71191
   0.04909    0.70841
   0.04697    0.70492
   0.04557    0.70115
   0.04404    0.69871
   0.04218    0.69521
   0.04210    0.69486
   0.04193    0.69460
   0.04143    0.69346
   0.04096    0.69223
   0.04031    0.69215
   0.03965    0.69075
   0.03884    0.68944
   0.03825    0.68970
   0.03822    0.69057
   0.03813    0.69005
   0.03814    0.69048
   0.03814    0.69031
   0.03807    0.69005
   0.03782    0.68970
   0.03783    0.68917
   0.03783    0.68987
   0.03805    0.68926
   0.03794    0.68952
   0.03802    0.69040
   0.03805    0.68996
   0.03811    0.69048
   0.03785    0.69005
   0.03783    0.69013
   0.03774    0.68699
   0.15983    0.81992
   0.15860    0.81966
   0.15867    0.81817
   0.15795    0.81660
   0.15089    0.81363
   0.15532    0.81581
   0.14206    0.80908
   0.14137    0.80855
   0.14034    0.80855
   0.13958    0.80768
   0.13771    0.80584
   0.13637    0.80523
   0.13463    0.80401
   0.13221    0.80269
   0.13124    0.80164
   0.12973    0.80042
   0.12834    0.79920
   0.12689    0.79850
   0.12465    0.79631
   0.12170    0.79421
   0.11933    0.79202
   0.11675    0.78853
   0.11363    0.78485
   0.11050    0.78302
   0.10681    0.77917
   0.10420    0.77576
   0.10076    0.77191
   0.09618    0.76858
   0.09130    0.76535
   0.08795    0.76106
   0.08466    0.75809
   0.08034    0.75442
   0.07756    0.74952
   0.07374    0.74252
   0.07093    0.73867
   0.06749    0.73107
   0.06032    0.72346
   0.05788    0.72477
   0.05526    0.72206
   0.05336    0.71768
   0.05075    0.71200
   0.04919    0.70859
   0.04741    0.70483
   0.04558    0.70194
   0.04271    0.69626
   0.03952    0.69057
   0.03912    0.68970
   0.03856    0.68847
   0.03837    0.68839
   0.03823    0.68812
   0.03772    0.68742
   0.03745    0.68734
   0.03719    0.68672
   0.03619    0.68576
   0.03580    0.68594
   0.03579    0.68602
   0.03617    0.68672
   0.03587    0.68594
   0.03621    0.68699
   0.03648    0.68804
   0.03649    0.68725
   0.03650    0.68795
   0.03636    0.68769
   0.03659    0.68777
   0.03669    0.68821
   0.03668    0.68821
   0.03669    0.68812
   0.03671    0.68777
   0.03690    0.68804
   0.03677    0.68935
   0.16078    0.81782
   0.15889    0.81669
   0.15749    0.81634
   0.15627    0.81529
   0.15065    0.81345
   0.14585    0.81100
   0.13779    0.80733
   0.13901    0.80803
   0.13704    0.80672
   0.13384    0.80436
   0.13520    0.80514
   0.13239    0.80287
   0.13002    0.80051
   0.12908    0.80024
   0.12729    0.79858
   0.12325    0.79570
   0.12514    0.79666
   0.12230    0.79369
   0.12014    0.79255
   0.11859    0.79097
   0.11535    0.78888
   0.11158    0.78520
   0.10804    0.78328
   0.10531    0.77943
   0.10186    0.77611
   0.09774    0.77261
   0.09466    0.76920
   0.09158    0.76780
   0.08756    0.76622
   0.08408    0.76229
   0.08190    0.75861
   0.07919    0.75538
   0.07654    0.74996
   0.07202    0.74305
   0.06789    0.73789
   0.06400    0.73246
   0.05918    0.72346
   0.05622    0.72048
   0.05346    0.71681
   0.05124    0.71287
   0.04936    0.70911
   0.04771    0.70570
   0.04571    0.70142
   0.04235    0.69372
   0.04435    0.69783
   0.04072    0.69057
   0.04010    0.68961
   0.03965    0.68874
   0.03935    0.68865
   0.03905    0.68804
   0.03840    0.68655
   0.03800    0.68611
   0.03796    0.68594
   0.03763    0.68506
   0.03727    0.68410
   0.03746    0.68445
   0.03722    0.68410
   0.03716    0.68436
   0.03678    0.68384
   0.03689    0.68401
   0.03680    0.68427
   0.03686    0.68427
   0.03676    0.68401
   0.03653    0.68393
   0.03660    0.68445
   0.03653    0.68410
   0.03654    0.68419
   0.03680    0.68462
   0.03677    0.68462
   0.03638    0.68506
   0.16001    0.81861
   0.15739    0.81826
   0.15552    0.81791
   0.15390    0.81712
   0.15073    0.81564
   0.14627    0.81293
   0.13850    0.80847
   0.13783    0.80689
   0.13555    0.80506
   0.13643    0.80619
   0.13420    0.80540
   0.13297    0.80383
   0.13143    0.80348
   0.12952    0.80156
   0.12738    0.79946
   0.12568    0.79797
   0.12390    0.79736
   0.12191    0.79640
   0.11960    0.79474
   0.11770    0.79325
   0.11533    0.79150
   0.11321    0.78975
   0.11095    0.78783
   0.10787    0.78538
   0.10534    0.78267
   0.10219    0.77943
   0.09882    0.77646
   0.09424    0.77418
   0.09051    0.76911
   0.08365    0.76447
   0.08695    0.76631
   0.07982    0.75888
   0.07342    0.74961
   0.07711    0.75485
   0.06785    0.74200
   0.06019    0.73369
   0.06372    0.73929
   0.05724    0.72993
   0.05312    0.72319
   0.05492    0.72608
   0.05072    0.71733
   0.04925    0.71427
   0.04636    0.70798
   0.04791    0.71069
   0.04416    0.70413
   0.04147    0.70028
   0.04109    0.69923
   0.04096    0.69923
   0.04085    0.69827
   0.04067    0.69722
   0.04055    0.69652
   0.03998    0.69573
   0.03971    0.69512
   0.03899    0.69407
   0.03875    0.69363
   0.03861    0.69346
   0.03875    0.69433
   0.03868    0.69416
   0.03880    0.69407
   0.03909    0.69503
   0.03944    0.69591
   0.03959    0.69652
   0.03956    0.69652
   0.03960    0.69661
   0.03993    0.69687
   0.03961    0.69643
   0.03954    0.69652
   0.03979    0.69696
   0.03977    0.69704
   0.03923    0.69521
   0.03940    0.68471
   0.03809    0.68218
   0.03925    0.68497
   0.03645    0.68016
   0.03660    0.67737
   0.03568    0.67535
   0.03563    0.67413
   0.03107    0.66250
   0.03077    0.65917
   0.02928    0.65235
   0.02831    0.64859
   0.02808    0.64020
   0.02445    0.63617
   0.02196    0.61300
   0.01781    0.57172
   0.02089    0.58387
   0.04002    0.69223
   0.03763    0.68725
   0.03816    0.68865
   0.03749    0.68576
   0.03809    0.68576
   0.03597    0.68314
   0.03554    0.67728
   0.03319    0.67221
   0.03068    0.66372
   0.02787    0.65716
   0.03007    0.65646
   0.02803    0.64282
   0.02385    0.63416
   0.02248    0.61370
   0.01722    0.57976
   0.02150    0.58991
   0.03839    0.69005
   0.03697    0.68804
   0.03775    0.68777
   0.03608    0.68541
   0.03706    0.68427
   0.03508    0.68226
   0.03509    0.68226
   0.03248    0.67116
   0.03096    0.67221
   0.03023    0.65804
   0.02810    0.65471
   0.02846    0.64920
   0.02382    0.63075
   0.02323    0.60775
   0.01791    0.58029
   0.02074    0.59384
   0.03858    0.68620
   0.03752    0.68454
   0.03771    0.68410
   0.03664    0.67981
   0.03765    0.68497
   0.03479    0.67465
   0.03673    0.68060
   0.03135    0.66416
   0.02993    0.66232
   0.02990    0.65821
   0.02836    0.64868
   0.02896    0.64947
   0.02542    0.63110
   0.02351    0.61632
   0.01875    0.57880
   0.02150    0.58807
   0.03953    0.69573
   0.03993    0.69398
   0.03979    0.69267
   0.04048    0.69494
   0.03872    0.69101
   0.03645    0.68594
   0.03694    0.68707
   0.03561    0.67903
   0.03356    0.67623
   0.03293    0.66521
   0.03214    0.66005
   0.03002    0.65401
   0.02642    0.63783
   0.02404    0.62384
   0.01968    0.58527
   0.02387    0.59288
   0.00000    0.54250
   0.00000    0.54300
   0.00000    0.54190
   0.00000    0.54230
   0.00000    0.54190

==> figures/Folktables/txt/LDST-age-removed.txt <==
   x          y
   0.11283    0.76955
   0.11498    0.76998
   0.11338    0.76850
   0.11390    0.76789
   0.11446    0.76736
   0.11409    0.76727
   0.11504    0.76666
   0.11513    0.76657
   0.11467    0.76701
   0.11321    0.76622
   0.11493    0.76675
   0.11557    0.76657
   0.11365    0.76631
   0.11479    0.76657
   0.11441    0.76640
   0.11435    0.76622
   0.11523    0.76666
   0.11485    0.76675
   0.11411    0.76640
   0.11412    0.76649
   0.11415    0.76649
   0.11565    0.76675
   0.11570    0.76649
   0.11419    0.76675
   0.11576    0.76649
   0.11562    0.76631
   0.11573    0.76605
   0.11593    0.76605
   0.11540    0.76570
   0.11593    0.76605
   0.11590    0.76596
   0.11653    0.76579
   0.11634    0.76622
   0.11584    0.76535
   0.11669    0.76605
   0.11518    0.76552
   0.11517    0.76526
   0.11541    0.76509
   0.11498    0.76535
   0.11533    0.76552
   0.11522    0.76552
   0.11532    0.76544
   0.11545    0.76544
   0.11543    0.76579
   0.11552    0.76544
   0.11572    0.76544
   0.11561    0.76526
   0.11566    0.76552
   0.11572    0.76544
   0.11561    0.76570
   0.11558    0.76509
   0.11558    0.76509
   0.11567    0.76535
   0.11567    0.76535
   0.11558    0.76509
   0.11554    0.76517
   0.11567    0.76535
   0.11565    0.76517
   0.11567    0.76535
   0.11558    0.76509
   0.11567    0.76535
   0.11554    0.76517
   0.11567    0.76535
   0.11567    0.76535
   0.11532    0.76526
   0.11550    0.76544
   0.11561    0.76526
   0.11567    0.76535
   0.11567    0.76535
   0.11532    0.76526
   0.11466    0.77899
   0.11500    0.77917
   0.11559    0.77925
   0.11529    0.77934
   0.11424    0.77751
   0.11482    0.77733
   0.11396    0.77567
   0.11390    0.77576
   0.11379    0.77619
   0.11388    0.77619
   0.11369    0.77619
   0.11376    0.77602
   0.11305    0.77602
   0.11323    0.77584
   0.11323    0.77576
   0.11302    0.77567
   0.11378    0.77593
   0.11341    0.77576
   0.11301    0.77532
   0.11279    0.77514
   0.11305    0.77541
   0.11298    0.77523
   0.11314    0.77506
   0.11304    0.77532
   0.11427    0.77462
   0.11325    0.77471
   0.11388    0.77436
   0.11355    0.77436
   0.11395    0.77436
   0.11371    0.77436
   0.11366    0.77444
   0.11416    0.77418
   0.11382    0.77418
   0.11318    0.77418
   0.11390    0.77366
   0.11283    0.77401
   0.11273    0.77383
   0.11427    0.77383
   0.11423    0.77366
   0.11195    0.77375
   0.11205    0.77392
   0.11222    0.77366
   0.11249    0.77305
   0.11208    0.77357
   0.11248    0.77305
   0.11242    0.77278
   0.11199    0.77296
   0.11247    0.77287
   0.11219    0.77322
   0.11260    0.77270
   0.11216    0.77331
   0.11248    0.77296
   0.11253    0.77261
   0.11253    0.77261
   0.11257    0.77270
   0.11253    0.77261
   0.11219    0.77305
   0.11253    0.77261
   0.11253    0.77261
   0.11249    0.77208
   0.11252    0.77278
   0.11253    0.77261
   0.11251    0.77252
   0.11252    0.77278
   0.11253    0.77261
   0.11253    0.77261
   0.11253    0.77261
   0.11252    0.77235
   0.11257    0.77270
   0.11252    0.77278
   0.11502    0.77182
   0.11655    0.77217
   0.11774    0.77147
   0.11895    0.77200
   0.11695    0.77226
   0.11839    0.77235
   0.11897    0.77235
   0.11896    0.77217
   0.11856    0.77217
   0.11867    0.77173
   0.11884    0.77165
   0.11894    0.77121
   0.11937    0.77112
   0.12151    0.76990
   0.12131    0.76998
   0.11962    0.77077
   0.11964    0.77095
   0.11936    0.77086
   0.11938    0.77068
   0.11958    0.77077
   0.11953    0.77068
   0.11994    0.77060
   0.11979    0.77060
   0.11970    0.77060
   0.11962    0.77051
   0.11963    0.77051
   0.11971    0.77051
   0.11971    0.77051
   0.11994    0.77051
   0.11988    0.77033
   0.11968    0.77033
   0.12015    0.77051
   0.12016    0.77051
   0.12049    0.77042
   0.11936    0.76981
   0.11951    0.76955
   0.12021    0.76998
   0.12004    0.76946
   0.11886    0.76920
   0.11916    0.76911
   0.11970    0.76885
   0.11954    0.76920
   0.11914    0.76885
   0.11900    0.76841
   0.11909    0.76832
   0.11906    0.76824
   0.11906    0.76824
   0.11912    0.76806
   0.11912    0.76832
   0.11918    0.76815
   0.11947    0.76832
   0.11960    0.76850
   0.11956    0.76815
   0.11960    0.76850
   0.11924    0.76824
   0.11793    0.76893
   0.11958    0.76824
   0.11924    0.76824
   0.11910    0.76824
   0.11957    0.76824
   0.11919    0.76815
   0.11956    0.76815
   0.11914    0.76824
   0.11880    0.76824
   0.11903    0.76806
   0.11903    0.76806
   0.11897    0.76815
   0.11873    0.76815
   0.11915    0.76824
   0.11919    0.76815
   0.11427    0.77549
   0.11633    0.77549
   0.11818    0.77462
   0.11767    0.77488
   0.11888    0.77497
   0.11815    0.77523
   0.11847    0.77532
   0.11847    0.77532
   0.11848    0.77523
   0.11882    0.77497
   0.11863    0.77541
   0.11865    0.77567
   0.11900    0.77549
   0.11935    0.77523
   0.11868    0.77567
   0.11874    0.77576
   0.11876    0.77584
   0.11914    0.77549
   0.11860    0.77567
   0.11843    0.77549
   0.11844    0.77523
   0.11835    0.77514
   0.11816    0.77506
   0.11800    0.77532
   0.11778    0.77532
   0.11799    0.77488
   0.11791    0.77532
   0.11866    0.77488
   0.11677    0.77453
   0.11857    0.77479
   0.11840    0.77523
   0.11836    0.77506
   0.11742    0.77444
   0.11741    0.77409
   0.11702    0.77418
   0.11837    0.77488
   0.11709    0.77427
   0.11702    0.77409
   0.11704    0.77383
   0.11696    0.77366
   0.11708    0.77357
   0.11650    0.77331
   0.11734    0.77357
   0.11693    0.77305
   0.11616    0.77235
   0.11618    0.77208
   0.11693    0.77278
   0.11614    0.77217
   0.11606    0.77217
   0.11614    0.77217
   0.11601    0.77208
   0.11606    0.77217
   0.11614    0.77217
   0.11606    0.77217
   0.11612    0.77226
   0.11601    0.77208
   0.11609    0.77208
   0.11612    0.77226
   0.11612    0.77226
   0.11601    0.77208
   0.11612    0.77226
   0.11612    0.77226
   0.11612    0.77226
   0.11612    0.77226
   0.11700    0.77261
   0.11614    0.77200
   0.11618    0.77191
   0.11612    0.77226
   0.11614    0.77200
   0.11618    0.77191
   0.10868    0.77716
   0.10920    0.77716
   0.10924    0.77716
   0.11000    0.77689
   0.11027    0.77768
   0.10867    0.77611
   0.10810    0.77567
   0.10710    0.77532
   0.10853    0.77593
   0.10855    0.77584
   0.10875    0.77558
   0.10870    0.77628
   0.10818    0.77576
   0.10842    0.77602
   0.10828    0.77567
   0.10866    0.77532
   0.10867    0.77523
   0.10876    0.77514
   0.10875    0.77523
   0.10825    0.77427
   0.10883    0.77497
   0.10819    0.77427
   0.10823    0.77418
   0.10827    0.77409
   0.10838    0.77409
   0.10840    0.77409
   0.10867    0.77444
   0.10998    0.77427
   0.10830    0.77392
   0.10851    0.77383
   0.10895    0.77401
   0.10883    0.77392
   0.10879    0.77366
   0.10952    0.77375
   0.10839    0.77383
   0.10857    0.77418
   0.10970    0.77392
   0.10960    0.77392
   0.11015    0.77383
   0.10972    0.77366
   0.10732    0.77322
   0.10721    0.77331
   0.10797    0.77278
   0.10907    0.77340
   0.11024    0.77366
   0.11015    0.77392
   0.11014    0.77322
   0.10987    0.77392
   0.10981    0.77357
   0.11035    0.77313
   0.11013    0.77331
   0.11010    0.77348
   0.11013    0.77340
   0.11010    0.77348
   0.11013    0.77331
   0.11010    0.77322
   0.11013    0.77331
   0.11017    0.77331
   0.11010    0.77313
   0.10977    0.77366
   0.11010    0.77322
   0.11017    0.77331
   0.10971    0.77331
   0.11013    0.77340
   0.10960    0.77322
   0.11015    0.77331
   0.11036    0.77278
   0.11013    0.77340
   0.11013    0.77340
   0.10960    0.77322

==> figures/Folktables/txt/LDST-points.txt <==
   x          y
   0.16204    0.81826
   0.16189    0.81844
   0.16172    0.81791
   0.16285    0.81870
   0.16384    0.81861
   0.16375    0.81782
   0.16471    0.81914
   0.16518    0.81975
   0.16450    0.81809
   0.16478    0.81861
   0.16501    0.81852
   0.16438    0.81747
   0.16504    0.81887
   0.16506    0.81887
   0.16500    0.81844
   0.16539    0.81922
   0.16525    0.81879
   0.16567    0.81887
   0.16578    0.81896
   0.16539    0.81861
   0.16530    0.81835
   0.16600    0.81844
   0.16582    0.81870
   0.16606    0.81852
   0.16589    0.81844
   0.16608    0.81844
   0.16627    0.81835
   0.16637    0.81852
   0.16648    0.81887
   0.16644    0.81870
   0.16637    0.81870
   0.16686    0.81922
   0.16663    0.81887
   0.16663    0.81887
   0.16726    0.81879
   0.16709    0.81957
   0.16728    0.81931
   0.16718    0.81949
   0.16756    0.81949
   0.16762    0.81957
   0.16798    0.82001
   0.16796    0.81984
   0.16793    0.81949
   0.16819    0.81966
   0.16833    0.81984
   0.16841    0.81992
   0.16865    0.81966
   0.16826    0.81975
   0.16830    0.81975
   0.16865    0.81966
   0.16826    0.81975
   0.16826    0.81975
   0.16784    0.81922
   0.16826    0.81975
   0.16784    0.81931
   0.16784    0.81922
   0.16792    0.81940
   0.16860    0.81984
   0.16882    0.81984
   0.16784    0.81931
   0.16812    0.81949
   0.16860    0.81984
   0.16851    0.81966
   0.16812    0.81949
   0.16845    0.81975
   0.16845    0.81975
   0.16826    0.81975
   0.16868    0.81975
   0.16869    0.81957
   0.16792    0.81940
   0.16133    0.82071
   0.16092    0.82062
   0.16173    0.82036
   0.16213    0.82080
   0.16288    0.82115
   0.16431    0.82167
   0.16530    0.82202
   0.16512    0.82211
   0.16493    0.82255
   0.16524    0.82272
   0.16539    0.82220
   0.16556    0.82298
   0.16551    0.82272
   0.16609    0.82220
   0.16583    0.82263
   0.16520    0.82211
   0.16623    0.82220
   0.16554    0.82220
   0.16619    0.82316
   0.16611    0.82290
   0.16662    0.82298
   0.16622    0.82307
   0.16700    0.82255
   0.16669    0.82298
   0.16673    0.82263
   0.16665    0.82255
   0.16694    0.82246
   0.16688    0.82263
   0.16605    0.82272
   0.16640    0.82290
   0.16675    0.82272
   0.16693    0.82290
   0.16699    0.82298
   0.16700    0.82272
   0.16718    0.82272
   0.16776    0.82255
   0.16703    0.82281
   0.16723    0.82263
   0.16649    0.82272
   0.16695    0.82272
   0.16703    0.82272
   0.16652    0.82272
   0.16819    0.82237
   0.16803    0.82228
   0.16823    0.82272
   0.16894    0.82307
   0.16891    0.82307
   0.16831    0.82263
   0.16882    0.82281
   0.16863    0.82255
   0.16818    0.82246
   0.16818    0.82246
   0.16831    0.82263
   0.16898    0.82307
   0.16864    0.82263
   0.16776    0.82220
   0.16902    0.82298
   0.16864    0.82263
   0.16754    0.82211
   0.16892    0.82298
   0.16726    0.82237
   0.16870    0.82246
   0.16834    0.82272
   0.16902    0.82307
   0.16762    0.82220
   0.16786    0.82237
   0.16871    0.82255
   0.16864    0.82263
   0.16796    0.82228
   0.16776    0.82220
   0.16002    0.81949
   0.16095    0.81931
   0.16410    0.81992
   0.16451    0.82019
   0.16574    0.82019
   0.16631    0.82027
   0.16682    0.82036
   0.16713    0.82036
   0.16621    0.82027
   0.16735    0.82054
   0.16701    0.82001
   0.16743    0.82062
   0.16750    0.82010
   0.16755    0.82019
   0.16796    0.81992
   0.16792    0.82027
   0.16784    0.82036
   0.16793    0.82054
   0.16785    0.82089
   0.16788    0.82080
   0.16850    0.82089
   0.16820    0.82071
   0.16818    0.82106
   0.16808    0.82106
   0.16847    0.82106
   0.16882    0.82089
   0.16867    0.82115
   0.16864    0.82115
   0.16905    0.82115
   0.16781    0.82010
   0.16912    0.82089
   0.16920    0.82097
   0.16907    0.82115
   0.16942    0.82123
   0.16911    0.82106
   0.16981    0.82141
   0.16932    0.82089
   0.16923    0.82097
   0.16951    0.82097
   0.16969    0.82080
   0.16952    0.82106
   0.16986    0.82089
   0.17014    0.82054
   0.17026    0.82071
   0.16961    0.82054
   0.16969    0.82062
   0.17005    0.82054
   0.17005    0.82054
   0.17028    0.82054
   0.16953    0.82054
   0.17029    0.82062
   0.17001    0.82062
   0.16962    0.82045
   0.16962    0.82036
   0.17001    0.82071
   0.16966    0.82045
   0.16995    0.82071
   0.16966    0.82054
   0.16971    0.82054
   0.17007    0.82062
   0.16966    0.82045
   0.17033    0.82054
   0.16989    0.82062
   0.17005    0.82054
   0.17028    0.82054
   0.17012    0.82071
   0.16995    0.82071
   0.16984    0.82045
   0.16943    0.82141
   0.16015    0.81800
   0.15810    0.81765
   0.15914    0.81730
   0.16201    0.81870
   0.16258    0.81905
   0.16351    0.81896
   0.16337    0.81852
   0.16295    0.81809
   0.16217    0.81844
   0.16351    0.81879
   0.16317    0.81809
   0.16505    0.81922
   0.16479    0.81879
   0.16412    0.81896
   0.16489    0.81879
   0.16441    0.81905
   0.16466    0.81852
   0.16514    0.81861
   0.16508    0.81870
   0.16528    0.81861
   0.16503    0.81905
   0.16434    0.81896
   0.16497    0.81896
   0.16491    0.81887
   0.16571    0.81879
   0.16469    0.81896
   0.16476    0.81887
   0.16539    0.81905
   0.16608    0.81879
   0.16546    0.81914
   0.16607    0.81887
   0.16533    0.81896
   0.16554    0.81922
   0.16510    0.81844
   0.16577    0.81931
   0.16677    0.81931
   0.16597    0.81949
   0.16623    0.81940
   0.16638    0.81949
   0.16639    0.81966
   0.16679    0.81966
   0.16681    0.81975
   0.16708    0.82019
   0.16715    0.82019
   0.16738    0.82054
   0.16744    0.82054
   0.16745    0.82045
   0.16743    0.82062
   0.16744    0.82054
   0.16743    0.82062
   0.16760    0.82036
   0.16754    0.82045
   0.16754    0.82045
   0.16752    0.82062
   0.16774    0.82054
   0.16763    0.82045
   0.16778    0.82045
   0.16763    0.82045
   0.16772    0.82036
   0.16744    0.82045
   0.16772    0.82036
   0.16778    0.82045
   0.16771    0.81984
   0.16778    0.82027
   0.16763    0.82045
   0.16744    0.82045
   0.16747    0.82036
   0.16752    0.82045
   0.16762    0.82027
   0.16752    0.82054
   0.16017    0.81870
   0.16119    0.81949
   0.16003    0.81870
   0.16094    0.81852
   0.16149    0.81922
   0.16202    0.81975
   0.16285    0.81984
   0.16312    0.82036
   0.16306    0.82001
   0.16307    0.82010
   0.16320    0.82019
   0.16343    0.82045
   0.16384    0.82089
   0.16252    0.82036
   0.16400    0.82123
   0.16349    0.82054
   0.16356    0.82071
   0.16431    0.82097
   0.16381    0.82089
   0.16390    0.82097
   0.16398    0.82097
   0.16448    0.82054
   0.16406    0.82115
   0.16288    0.82062
   0.16434    0.82132
   0.16456    0.82106
   0.16424    0.82106
   0.16454    0.82071
   0.16341    0.82106
   0.16485    0.82045
   0.16465    0.82045
   0.16420    0.82132
   0.16467    0.82045
   0.16469    0.82027
   0.16344    0.82115
   0.16489    0.82045
   0.16488    0.82054
   0.16486    0.82054
   0.16555    0.82062
   0.16502    0.82062
   0.16468    0.82080
   0.16517    0.82062
   0.16532    0.82054
   0.16508    0.82132
   0.16509    0.82141
   0.16605    0.82054
   0.16550    0.82080
   0.16616    0.82071
   0.16569    0.82089
   0.16591    0.82062
   0.16595    0.82089
   0.16549    0.82115
   0.16588    0.82089
   0.16574    0.82071
   0.16595    0.82080
   0.16579    0.82071
   0.16518    0.82097
   0.16595    0.82089
   0.16595    0.82080
   0.16618    0.82054
   0.16568    0.82097
   0.16590    0.82071
   0.16626    0.82062
   0.16546    0.82123
   0.16618    0.82054
   0.16575    0.82097
   0.16634    0.82062
   0.16568    0.82097
   0.16596    0.82097
   0.16618    0.82054

==> figures/Gaussian/txt/ARL-GP-points.txt <==
x       y       lower       upper
   0.91052    0.92056    0.84688    0.99423
   0.91626    0.92056    0.84688    0.99423
   0.92199    0.92056    0.84688    0.99423
   0.92773    0.92056    0.84688    0.99423
   0.93347    0.92056    0.84688    0.99423
   0.93921    0.92056    0.84688    0.99423
   0.94495    0.92056    0.84688    0.99423
   0.95068    0.92056    0.84688    0.99423
   0.95642    0.92056    0.84688    0.99423
   0.96216    0.92056    0.84688    0.99423

==> figures/Gaussian/txt/ARL-points.txt <==
x       y
  0.959839   0.939750
  0.957445   0.935417
  0.956617   0.937083
  0.952675   0.936500
  0.955786   0.935583
  0.954411   0.936250
  0.957741   0.936667
  0.954471   0.938333
  0.954602   0.939750
  0.954992   0.938250
  0.955430   0.938333
  0.955610   0.938083
  0.960447   0.939000
  0.956811   0.935250
  0.957070   0.939250
  0.954917   0.937167
  0.950845   0.936500
  0.956355   0.936417
  0.952992   0.932917
  0.956209   0.936750
  0.949246   0.937417
  0.953920   0.937833
  0.954646   0.934667
  0.954029   0.936250
  0.953781   0.936833
  0.952897   0.936500
  0.953065   0.936583
  0.952419   0.936917
  0.953629   0.936667
  0.951869   0.936000
  0.953430   0.935917
  0.953610   0.936000
  0.953480   0.935750
  0.953583   0.935667
  0.953502   0.935333
  0.958253   0.935167
  0.959241   0.936167
  0.958637   0.937167
  0.956329   0.938750
  0.953797   0.936083
  0.956115   0.935500
  0.955631   0.931250
  0.955847   0.932250
  0.956501   0.934000
  0.956186   0.935917
  0.954404   0.935417
  0.956127   0.936500
  0.954016   0.933583
  0.953486   0.934083
  0.953298   0.932583
  0.952253   0.934500
  0.952221   0.930500
  0.953216   0.932583
  0.952428   0.934000
  0.949948   0.930333
  0.948171   0.931917
  0.948847   0.930500
  0.951217   0.934583
  0.949713   0.932833
  0.949392   0.927917
  0.949839   0.930500
  0.950457   0.932417
  0.950759   0.933250
  0.950536   0.929583
  0.951126   0.929750
  0.951873   0.934000
  0.950607   0.930667
  0.951347   0.931500
  0.952547   0.932500
  0.952865   0.932917
  0.952410   0.936500
  0.952405   0.933667
  0.950957   0.931167
  0.951298   0.933500
  0.951521   0.933250
  0.948699   0.934167
  0.951046   0.935083
  0.954121   0.933667
  0.951358   0.935083
  0.951648   0.934500
  0.950842   0.936333
  0.951320   0.937417
  0.950854   0.936083
  0.952348   0.932083
  0.953681   0.931833
  0.950383   0.929583
  0.951013   0.930250
  0.942754   0.932000
  0.948343   0.931167
  0.949542   0.933083
  0.948719   0.932917
  0.939741   0.929000
  0.950327   0.928000
  0.929250   0.921000
  0.932567   0.931417
  0.930153   0.933333
  0.919494   0.932417
  0.935410   0.931750
  0.955417   0.914500
  0.953984   0.881417
  0.953952   0.926083
  0.953738   0.928083
  0.959645   0.929167
  0.955529   0.926250
  0.957460   0.931250
  0.959016   0.930000
  0.959312   0.923000
  0.954394   0.932167
  0.953809   0.928667
  0.953604   0.931417
  0.951356   0.930250
  0.954059   0.923750
  0.954534   0.925167
  0.950740   0.931417
  0.953864   0.926083
  0.953334   0.922750
  0.952730   0.927083
  0.951147   0.927833
  0.950195   0.928417
  0.954688   0.931083
  0.955613   0.929167
  0.951623   0.931000
  0.952697   0.923917
  0.949217   0.929333
  0.950469   0.928083
  0.953314   0.922750
  0.949867   0.926917
  0.946651   0.927750
  0.952589   0.927833
  0.947485   0.929917
  0.955028   0.927417
  0.953730   0.926750
  0.955981   0.928750
  0.953270   0.927917
  0.952814   0.921917
  0.953534   0.923667
  0.953948   0.923083
  0.954197   0.924833
  0.954692   0.920917
  0.955062   0.924667
  0.955408   0.924833
  0.947305   0.921917
  0.948171   0.922667
  0.950375   0.924500
  0.952101   0.923083
  0.952648   0.922250
  0.951513   0.926833
  0.951352   0.925333
  0.951291   0.924083
  0.950151   0.924750
  0.950362   0.926000
  0.949536   0.928167
  0.949197   0.928667
  0.948901   0.929583
  0.949791   0.925500
  0.947797   0.926833
  0.948029   0.928333
  0.948518   0.928083
  0.949580   0.929083
  0.950186   0.928583
  0.949977   0.927667
  0.950320   0.926667
  0.952831   0.927750
  0.952507   0.927917
  0.952931   0.928833
  0.950435   0.926750
  0.949415   0.929333
  0.953232   0.928417
  0.956779   0.930250
  0.957024   0.931833
  0.953888   0.925917
  0.955562   0.929250
  0.958983   0.930417
  0.958966   0.929917
  0.955184   0.927250
  0.957018   0.930583
  0.955677   0.931750
  0.956481   0.924750
  0.955352   0.928000
  0.956096   0.927417
  0.955607   0.927833
  0.955716   0.927917
  0.952229   0.928417
  0.954988   0.927833
  0.953520   0.928250
  0.954076   0.927333
  0.953509   0.920583
  0.950268   0.927417
  0.945850   0.930833
  0.950724   0.930333
  0.939133   0.932333
  0.939886   0.930833
  0.940818   0.932667
  0.932444   0.932250
  0.929568   0.931583
  0.920394   0.930083
  0.918359   0.931417
  0.916716   0.929000
  0.932373   0.903083
  0.910518   0.484083
  0.957783   0.924667
  0.957774   0.926167
  0.957660   0.927250
  0.960051   0.928417
  0.959869   0.929083
  0.959294   0.930083
  0.958977   0.932000
  0.958436   0.931583
  0.957434   0.928250
  0.957320   0.928250
  0.957424   0.930833
  0.957749   0.930333
  0.957953   0.929750
  0.957700   0.928917
  0.958321   0.926417
  0.958786   0.928917
  0.958373   0.928667
  0.958071   0.929417
  0.957843   0.928750
  0.956981   0.930333
  0.956776   0.928917
  0.956749   0.926500
  0.955523   0.929250
  0.955086   0.930000
  0.954693   0.929000
  0.957317   0.930667
  0.955098   0.927583
  0.952207   0.933250
  0.951396   0.929750
  0.952688   0.929333
  0.952694   0.931083
  0.956325   0.934000
  0.954157   0.938500
  0.954395   0.938750
  0.954888   0.937333
  0.955367   0.933333
  0.956358   0.932250
  0.956439   0.934917
  0.951489   0.933917
  0.953866   0.934083
  0.953486   0.935833
  0.952288   0.931667
  0.953270   0.935917
  0.953653   0.933750
  0.954161   0.934083
  0.953335   0.935667
  0.954348   0.937750
  0.952156   0.931417
  0.954076   0.933167
  0.953571   0.933167
  0.956105   0.935833
  0.953922   0.935083
  0.953144   0.931417
  0.954864   0.932417
  0.954796   0.932417
  0.955576   0.934833
  0.956468   0.934500
  0.957118   0.935167
  0.956926   0.934500
  0.956695   0.934000
  0.957046   0.934167
  0.956694   0.936333
  0.954717   0.935083
  0.953768   0.934750
  0.956996   0.935333
  0.956938   0.936167
  0.957762   0.935917
  0.957666   0.935083
  0.957599   0.936417
  0.956810   0.937000
  0.960391   0.934167
  0.960502   0.935000
  0.959728   0.933583
  0.960174   0.933667
  0.959743   0.934333
  0.959006   0.934083
  0.957026   0.934333
  0.956320   0.930917
  0.957708   0.931833
  0.956813   0.926667
  0.958027   0.927417
  0.959061   0.931833
  0.956085   0.930250
  0.953638   0.930083
  0.957365   0.932833
  0.955671   0.927500
  0.955043   0.927833
  0.955163   0.925750
  0.954902   0.924083
  0.945659   0.930167
  0.952806   0.929417
  0.950149   0.931417
  0.952601   0.929500
  0.944144   0.929833
  0.940671   0.927083
  0.958991   0.507500
  0.961668   0.338000
  0.960033   0.261167
  0.960653   0.259000
  0.958673   0.279583
  0.954266   0.931417
  0.953661   0.933250
  0.952670   0.932167
  0.953508   0.935833
  0.953229   0.934500
  0.952980   0.932167
  0.953336   0.933917
  0.952632   0.933583
  0.952853   0.930500
  0.952461   0.931167
  0.953542   0.931750
  0.953930   0.932417
  0.953963   0.931667
  0.953547   0.930500
  0.953236   0.932167
  0.953572   0.931500
  0.953535   0.932167
  0.953494   0.931833
  0.953385   0.931417
  0.953293   0.932083
  0.953243   0.931667
  0.953197   0.931750
  0.952852   0.930167
  0.954266   0.932500
  0.954024   0.932750
  0.952968   0.932000
  0.952741   0.933500
  0.952948   0.933250
  0.951497   0.932083
  0.950461   0.935583
  0.950738   0.935750
  0.950488   0.935333
  0.950744   0.935333
  0.950711   0.935417
  0.951176   0.935333
  0.951931   0.935167
  0.952767   0.932583
  0.952781   0.933167
  0.952562   0.932833
  0.953060   0.933333
  0.952629   0.932750
  0.952321   0.933750
  0.951914   0.934000
  0.952072   0.935167
  0.953053   0.933917
  0.952756   0.934417
  0.952541   0.936000
  0.952423   0.936000
  0.952499   0.935583
  0.952919   0.934583
  0.953043   0.935250
  0.953412   0.935417
  0.953479   0.935500
  0.953522   0.935750
  0.953030   0.937000
  0.953059   0.936583
  0.953146   0.935750
  0.953173   0.936000
  0.953155   0.935417
  0.953352   0.935583
  0.953107   0.931750
  0.953289   0.929083
  0.953004   0.933250
  0.953107   0.932083
  0.952717   0.932833
  0.952688   0.932750
  0.952791   0.931833
  0.952929   0.932417
  0.953146   0.932000
  0.952891   0.932750
  0.953066   0.933417
  0.952817   0.932833
  0.952905   0.930667
  0.953391   0.931417
  0.953010   0.929917
  0.952858   0.928083
  0.953475   0.929000
  0.951665   0.926250
  0.951374   0.927917
  0.948425   0.925417
  0.949221   0.926667
  0.948018   0.922083
  0.949731   0.919667
  0.954477   0.929250
  0.953399   0.927750
  0.951909   0.930083
  0.953297   0.927083
  0.947486   0.926167
  0.948104   0.929333
  0.946445   0.930250
  0.947688   0.926833
  0.939443   0.925750
  0.942771   0.932000
  0.945430   0.933667
  0.943307   0.923917
  0.941751   0.923333
  0.942563   0.926417
  0.919738   0.909667
  0.959495   0.574083
  0.944455   0.484417
  0.954446   0.933917
  0.954751   0.934500
  0.950880   0.935917
  0.951708   0.935833
  0.953011   0.935250
  0.951961   0.935000
  0.950707   0.936500
  0.950665   0.935417
  0.950378   0.935250
  0.954227   0.937250
  0.952944   0.935167
  0.953408   0.931917
  0.952583   0.932167
  0.953473   0.932500
  0.954469   0.933000
  0.956557   0.933250
  0.955350   0.933083
  0.956575   0.934917
  0.957576   0.935917
  0.957452   0.937250
  0.957259   0.938917
  0.958480   0.936167
  0.958517   0.935833
  0.958567   0.936083
  0.958295   0.936667
  0.957738   0.935833
  0.957495   0.937833
  0.957741   0.937917
  0.958044   0.938417
  0.958169   0.938167
  0.958386   0.937750
  0.958373   0.938500
  0.958574   0.939917
  0.958670   0.938833
  0.958879   0.938250
  0.958918   0.932167
  0.959014   0.935417
  0.958558   0.937083
  0.958231   0.937333
  0.958339   0.935833
  0.958393   0.938833
  0.956993   0.935417
  0.957135   0.936417
  0.956422   0.937250
  0.956308   0.936750
  0.956778   0.936250
  0.955552   0.935833
  0.954295   0.931167
  0.956715   0.929000
  0.956400   0.931667
  0.956311   0.929333
  0.955970   0.931417
  0.958968   0.935250
  0.958702   0.934000
  0.958777   0.933750
  0.958642   0.933333
  0.958541   0.931250
  0.958603   0.932083
  0.959114   0.931167
  0.958461   0.930583
  0.958620   0.932583
  0.959354   0.932833
  0.959209   0.933250
  0.959709   0.934333
  0.960441   0.933417
  0.958205   0.936333
  0.958210   0.936417
  0.959626   0.935500
  0.954467   0.929000
  0.954307   0.929083
  0.953617   0.928083
  0.953075   0.928167
  0.952915   0.929833
  0.955414   0.936250
  0.955092   0.936500
  0.953551   0.937000
  0.955100   0.936417
  0.953395   0.934083
  0.952050   0.931833
  0.955198   0.935083
  0.951368   0.931333
  0.953373   0.933417
  0.950371   0.929083
  0.953665   0.930583
  0.953033   0.930083
  0.955047   0.930833
  0.952831   0.932417
  0.954366   0.930750
  0.951280   0.929750
  0.954585   0.931333
  0.952289   0.932333
  0.953004   0.933500
  0.955590   0.931000
  0.941861   0.929833
  0.931993   0.929083
  0.933682   0.928250
  0.927172   0.926500
  0.927551   0.926167
  0.956092   0.513083
  0.962161   0.494417

==> figures/Gaussian/txt/HSIC-GP-points.txt <==
x       y       lower       upper
   0.00818    0.06593   -0.02461    0.19758
   0.11392    0.08806   -0.03848    0.21460
   0.21966    0.13563    0.03653    0.23472
   0.32540    0.15291    0.06130    0.24453
   0.43114    0.14059    0.04294    0.23824
   0.53688    0.20885    0.11663    0.30106
   0.64262    0.31170    0.22642    0.39698
   0.74836    0.50068    0.41909    0.58227
   0.85410    0.88594    0.80530    0.96658
   0.95984    0.93134    0.85008    1.01260

==> figures/Gaussian/txt/HSIC-points.txt <==
x       y
  0.959839   0.939750
  0.947410   0.930500
  0.952972   0.935167
  0.949473   0.936750
  0.948750   0.939333
  0.946126   0.932000
  0.945817   0.934167
  0.943918   0.935250
  0.950080   0.928417
  0.947574   0.930667
  0.944710   0.936500
  0.943775   0.933750
  0.938958   0.934167
  0.940760   0.930583
  0.941775   0.933917
  0.940183   0.932583
  0.931558   0.930417
  0.941887   0.933250
  0.936965   0.933750
  0.935846   0.931750
  0.934972   0.933417
  0.933617   0.928250
  0.935800   0.926167
  0.935012   0.924500
  0.937856   0.925417
  0.937148   0.927000
  0.930530   0.931750
  0.933176   0.931333
  0.932696   0.931750
  0.929641   0.930000
  0.928817   0.931167
  0.925417   0.927167
  0.920259   0.929083
  0.916955   0.931917
  0.928179   0.932000
  0.923557   0.927083
  0.918698   0.930667
  0.925990   0.927000
  0.916118   0.927667
  0.920307   0.926500
  0.911543   0.930083
  0.924168   0.925167
  0.918622   0.925917
  0.914386   0.934250
  0.913514   0.928583
  0.912241   0.907500
  0.906449   0.920000
  0.908370   0.926250
  0.898364   0.913500
  0.911623   0.874417
  0.907009   0.902833
  0.908963   0.893417
  0.890024   0.920500
  0.907489   0.885250
  0.906276   0.916833
  0.899466   0.919417
  0.899215   0.918167
  0.900496   0.916667
  0.892336   0.897750
  0.891779   0.899583
  0.891866   0.877583
  0.890567   0.907500
  0.884197   0.917833
  0.880055   0.873833
  0.867757   0.909333
  0.872984   0.905917
  0.873114   0.920667
  0.894175   0.907333
  0.868452   0.912167
  0.866895   0.904667
  0.864330   0.903667
  0.850491   0.917333
  0.860301   0.890500
  0.854105   0.851500
  0.859188   0.897417
  0.847136   0.911333
  0.855610   0.864083
  0.841517   0.875250
  0.842337   0.886500
  0.842311   0.880167
  0.816187   0.691583
  0.821528   0.784583
  0.822334   0.890250
  0.816440   0.884917
  0.786318   0.802500
  0.827964   0.881750
  0.783241   0.598000
  0.819937   0.632583
  0.785899   0.746417
  0.769936   0.684667
  0.707235   0.394167
  0.815701   0.236583
  0.707830   0.280583
  0.803083   0.178750
  0.707248   0.314750
  0.690946   0.226833
  0.785086   0.182667
  0.657016   0.234500
  0.789140   0.150333
  0.169674   0.109417
  0.953952   0.926083
  0.946070   0.930500
  0.949787   0.930000
  0.951166   0.928417
  0.950444   0.925333
  0.950283   0.928250
  0.940209   0.933917
  0.946312   0.931917
  0.947021   0.930000
  0.953446   0.923833
  0.950245   0.926750
  0.948900   0.925333
  0.947949   0.929000
  0.949781   0.930333
  0.948452   0.927417
  0.945524   0.930750
  0.944306   0.932000
  0.946928   0.927583
  0.941544   0.928500
  0.947248   0.927083
  0.946221   0.925167
  0.941739   0.934000
  0.940823   0.922167
  0.940625   0.933083
  0.942414   0.927417
  0.938609   0.922250
  0.933799   0.927167
  0.937609   0.920917
  0.941970   0.920167
  0.935778   0.921583
  0.935192   0.933167
  0.932114   0.919333
  0.928579   0.932500
  0.929125   0.914500
  0.929197   0.923500
  0.926157   0.922750
  0.922584   0.925250
  0.930751   0.923833
  0.925529   0.918750
  0.915906   0.924833
  0.918290   0.916333
  0.919740   0.916083
  0.920819   0.917833
  0.925862   0.925500
  0.916278   0.925250
  0.920555   0.925333
  0.915697   0.918917
  0.920708   0.923917
  0.911623   0.921417
  0.912902   0.918917
  0.899985   0.915833
  0.909144   0.905500
  0.905809   0.903500
  0.910393   0.909667
  0.899547   0.911333
  0.909404   0.917250
  0.896325   0.901833
  0.897550   0.909500
  0.897666   0.921833
  0.889996   0.910667
  0.899323   0.911750
  0.895932   0.892917
  0.896182   0.911250
  0.889604   0.904667
  0.881091   0.911250
  0.896673   0.906500
  0.898941   0.888250
  0.876783   0.906417
  0.888317   0.907417
  0.875183   0.918250
  0.883065   0.897583
  0.879050   0.897250
  0.880774   0.875250
  0.856723   0.907333
  0.876017   0.877333
  0.874811   0.859000
  0.880082   0.908667
  0.836012   0.897167
  0.845131   0.907333
  0.818057   0.838500
  0.822555   0.835500
  0.817234   0.505917
  0.811525   0.811250
  0.817285   0.796167
  0.801387   0.903333
  0.811730   0.815417
  0.778029   0.869500
  0.837935   0.686750
  0.767842   0.653500
  0.749894   0.467000
  0.773050   0.533500
  0.809881   0.319917
  0.782446   0.363000
  0.792590   0.324417
  0.707260   0.362917
  0.420543   0.191083
  0.346266   0.176417
  0.548214   0.128167
  0.385096   0.113250
  0.182435   0.124667
  0.957783   0.924667
  0.957775   0.930083
  0.952978   0.921750
  0.952013   0.934833
  0.955845   0.927250
  0.953317   0.930000
  0.953051   0.933750
  0.951805   0.925250
  0.948227   0.929417
  0.949916   0.928167
  0.949356   0.922333
  0.949242   0.932500
  0.941058   0.926583
  0.946448   0.925917
  0.943861   0.928000
  0.944901   0.931917
  0.938546   0.925083
  0.947412   0.936667
  0.946204   0.931500
  0.946189   0.933833
  0.943376   0.936917
  0.944510   0.935250
  0.942551   0.928917
  0.936271   0.924917
  0.934706   0.935583
  0.935419   0.934833
  0.940065   0.912167
  0.932656   0.928667
  0.934345   0.930500
  0.929620   0.937167
  0.934612   0.917167
  0.920917   0.933583
  0.931566   0.925917
  0.923089   0.928917
  0.924216   0.927750
  0.926922   0.931500
  0.929390   0.922250
  0.927244   0.925500
  0.916455   0.928583
  0.914500   0.929583
  0.915864   0.925000
  0.918631   0.914000
  0.925290   0.923583
  0.922017   0.926250
  0.924886   0.899917
  0.918405   0.923250
  0.908397   0.936000
  0.906432   0.917500
  0.919445   0.911750
  0.900940   0.930917
  0.908214   0.927750
  0.907033   0.920083
  0.904527   0.921167
  0.893200   0.920750
  0.914481   0.857833
  0.909502   0.900417
  0.899011   0.904083
  0.892691   0.914833
  0.897054   0.905833
  0.894205   0.920583
  0.890139   0.924750
  0.870893   0.920167
  0.882168   0.904667
  0.900932   0.890333
  0.870761   0.921250
  0.879872   0.907917
  0.872021   0.923000
  0.876986   0.905417
  0.852623   0.909500
  0.864662   0.928750
  0.836972   0.909083
  0.848757   0.914583
  0.843854   0.926250
  0.845259   0.919667
  0.851398   0.914333
  0.810928   0.917917
  0.838228   0.920333
  0.788311   0.911583
  0.797917   0.914250
  0.822593   0.909667
  0.799567   0.909417
  0.815618   0.905583
  0.790814   0.910083
  0.825277   0.908000
  0.793412   0.869167
  0.801690   0.889750
  0.813195   0.890917
  0.803648   0.875750
  0.748099   0.612750
  0.809484   0.767917
  0.854612   0.512417
  0.732668   0.561333
  0.770146   0.290167
  0.744993   0.583583
  0.716477   0.371167
  0.682549   0.349667
  0.680150   0.323917
  0.611547   0.268667
  0.593637   0.221750
  0.187432   0.108750
  0.954266   0.931417
  0.948444   0.934167
  0.949304   0.930917
  0.942347   0.896583
  0.939459   0.914583
  0.939511   0.902500
  0.940350   0.920750
  0.941561   0.906750
  0.935293   0.929250
  0.937450   0.923917
  0.939799   0.927833
  0.937772   0.918667
  0.943407   0.926333
  0.936512   0.918750
  0.938985   0.919167
  0.937351   0.924667
  0.931823   0.928583
  0.939952   0.926667
  0.934867   0.911083
  0.931466   0.927583
  0.933079   0.921750
  0.932222   0.928167
  0.932928   0.925750
  0.923976   0.915833
  0.923993   0.921833
  0.928881   0.923833
  0.926306   0.928167
  0.927881   0.922583
  0.925047   0.925667
  0.927914   0.917917
  0.926175   0.927000
  0.926607   0.921000
  0.920600   0.924333
  0.918647   0.919000
  0.921927   0.925083
  0.920327   0.925667
  0.919188   0.921083
  0.915629   0.922583
  0.913938   0.923833
  0.918221   0.913583
  0.914061   0.925583
  0.920250   0.921167
  0.914416   0.917667
  0.902662   0.915333
  0.908545   0.915000
  0.906647   0.920167
  0.913917   0.915167
  0.905815   0.922917
  0.889826   0.909500
  0.909705   0.915583
  0.902293   0.923083
  0.902377   0.918083
  0.894652   0.915667
  0.901401   0.913750
  0.882045   0.891583
  0.890073   0.901333
  0.892780   0.926917
  0.899550   0.912333
  0.885627   0.924250
  0.881934   0.905000
  0.877400   0.914167
  0.880449   0.917167
  0.885141   0.921417
  0.889691   0.904583
  0.887567   0.894417
  0.885382   0.895667
  0.869121   0.868000
  0.860951   0.895833
  0.866569   0.919750
  0.867963   0.913167
  0.849130   0.892500
  0.875168   0.907083
  0.862960   0.919000
  0.817901   0.788917
  0.829469   0.867417
  0.827784   0.911750
  0.851682   0.894917
  0.838738   0.873083
  0.821204   0.898167
  0.785125   0.818750
  0.790771   0.884500
  0.820829   0.881333
  0.786428   0.862500
  0.804659   0.884250
  0.800214   0.746000
  0.805438   0.890333
  0.831383   0.636917
  0.820541   0.561750
  0.783620   0.545750
  0.757284   0.514167
  0.757921   0.489250
  0.787727   0.446250
  0.714923   0.512917
  0.655130   0.431833
  0.752454   0.307917
  0.564697   0.377417
  0.563401   0.141083
  0.295877   0.156417
  0.321561   0.137000
  0.172356   0.119167
  0.954446   0.933917
  0.954049   0.933167
  0.954841   0.933833
  0.950092   0.934750
  0.949693   0.932500
  0.950765   0.934917
  0.946338   0.932167
  0.947509   0.934083
  0.946584   0.934833
  0.947984   0.933583
  0.946264   0.935000
  0.945877   0.934833
  0.945610   0.933583
  0.944659   0.932583
  0.944997   0.933250
  0.941581   0.927000
  0.945702   0.935000
  0.941212   0.930417
  0.941173   0.932167
  0.941045   0.931833
  0.940093   0.931167
  0.934430   0.928417
  0.937657   0.929750
  0.936292   0.931583
  0.934409   0.930250
  0.936236   0.931167
  0.933634   0.929583
  0.933586   0.931833
  0.932365   0.933500
  0.930847   0.932500
  0.928929   0.932417
  0.930396   0.932667
  0.928555   0.933083
  0.927992   0.929167
  0.926614   0.931500
  0.926003   0.931750
  0.924437   0.928833
  0.922986   0.930833
  0.923217   0.920500
  0.921808   0.926167
  0.920615   0.921833
  0.918889   0.925583
  0.916344   0.929250
  0.917752   0.927833
  0.915519   0.930667
  0.913864   0.929333
  0.913776   0.928417
  0.912216   0.927167
  0.908601   0.929333
  0.908857   0.930000
  0.911819   0.929417
  0.907535   0.928083
  0.904791   0.928917
  0.899795   0.929667
  0.903168   0.927083
  0.901735   0.929000
  0.896414   0.927583
  0.896616   0.928833
  0.893423   0.931083
  0.893909   0.930000
  0.880994   0.925083
  0.882613   0.926833
  0.884883   0.926917
  0.882722   0.925917
  0.884748   0.928167
  0.879371   0.924583
  0.875457   0.925000
  0.882069   0.929667
  0.873587   0.923667
  0.872843   0.927000
  0.872990   0.916083
  0.870611   0.928417
  0.873200   0.914417
  0.868482   0.917000
  0.867704   0.917083
  0.847357   0.909833
  0.866037   0.910333
  0.836945   0.899667
  0.847997   0.896750
  0.845570   0.908833
  0.817526   0.910833
  0.837235   0.899750
  0.815577   0.918417
  0.811173   0.869083
  0.829235   0.887083
  0.829307   0.899417
  0.811238   0.897833
  0.797111   0.878667
  0.809145   0.857083
  0.775493   0.760000
  0.749930   0.447917
  0.782619   0.524500
  0.728543   0.488667
  0.723911   0.360667
  0.695741   0.391667
  0.700102   0.402583
  0.671635   0.381333
  0.609684   0.374000
  0.554845   0.286417
  0.396143   0.114750
  0.00818    0.06600

==> figures/Gaussian/txt/KDST-GP-points.txt <==
x       y       lower       upper
   0.00818    0.06593    0.04759    0.08427
   0.10955    0.08244    0.06284    0.10205
   0.21092    0.13748    0.11722    0.15774
   0.31229    0.23005    0.21094    0.24916
   0.41366    0.35358    0.33564    0.37152
   0.51503    0.49650    0.47905    0.51394
   0.61641    0.64384    0.62664    0.66104
   0.71778    0.77959    0.76260    0.79658
   0.81915    0.88927    0.87239    0.90615
   0.92052    0.96226    0.94474    0.97977

==> figures/Gaussian/txt/KDST-IMQ-points.txt <==
   x          y
   0.92009    0.94367
   0.91728    0.94425
   0.91598    0.94533
   0.90998    0.94317
   0.90738    0.94142
   0.89867    0.94075
   0.89561    0.94017
   0.89124    0.93733
   0.87291    0.93758
   0.86579    0.93583
   0.85301    0.93575
   0.84077    0.93450
   0.83487    0.93158
   0.83855    0.93225
   0.83721    0.92708
   0.83952    0.92575
   0.83735    0.92617
   0.83714    0.92033
   0.83136    0.92175
   0.83493    0.92167
   0.83823    0.92625
   0.82902    0.92792
   0.83837    0.92225
   0.82622    0.91358
   0.82119    0.91042
   0.79552    0.90875
   0.78713    0.91083
   0.76580    0.90317
   0.76140    0.89150
   0.75844    0.88800
   0.76341    0.87325
   0.75603    0.88733
   0.76537    0.86800
   0.76054    0.85225
   0.76184    0.85392
   0.75765    0.82817
   0.75792    0.84442
   0.76503    0.84358
   0.76177    0.84125
   0.75137    0.83908
   0.76041    0.83392
   0.76470    0.81625
   0.75599    0.80242
   0.76231    0.81267
   0.75333    0.82400
   0.70105    0.79017
   0.70414    0.78150
   0.70672    0.77983
   0.69538    0.72675
   0.68775    0.63833
   0.65997    0.58683
   0.59682    0.48250
   0.48068    0.35883
   0.31545    0.16775
   0.30784    0.16992
   0.30020    0.17108
   0.29666    0.16750
   0.29214    0.16917
   0.28710    0.16958
   0.28442    0.17117
   0.00818    0.06600
   0.00818    0.06600
   0.00818    0.06600
   0.00818    0.06600
   0.00818    0.06600
   0.00818    0.06600
   0.00818    0.06600
   0.00818    0.06600
   0.00818    0.06600
   0.00818    0.06600
   0.00818    0.06600
   0.00818    0.06600
   0.00818    0.06600
   0.00818    0.06600
   0.00818    0.06600
   0.00818    0.06600
   0.00818    0.06600
   0.00818    0.06600
   0.00818    0.06600
   0.00818    0.06600
   0.00818    0.06600
   0.00818    0.06600
   0.00818    0.06600
   0.00818    0.06600
   0.47088    0.06600
   0.47120    0.06600
   0.47149    0.06600
   0.47126    0.06600

==> figures/Gaussian/txt/KDST-dep-kcc-old.txt <==
x       y
  0.200813   0.920518
  0.192825   0.918768
  0.184833   0.915025
  0.176043   0.910175
  0.166350   0.911138
  0.155902   0.904698
  0.144903   0.900413
  0.133502   0.889141
  0.121595   0.882308
  0.108130   0.873059
  0.099240   0.861912
  0.090636   0.851678
  0.084400   0.844108
  0.076516   0.840107
  0.069197   0.845237
  0.064011   0.846913
  0.060569   0.846648
  0.057819   0.851960
  0.055365   0.854056
  0.053110   0.853124
  0.051119   0.846765
  0.049373   0.837748
  0.047800   0.852367
  0.046333   0.853134
  0.044928   0.854753
  0.043564   0.853974
  0.042229   0.849455
  0.040902   0.850428
  0.039541   0.851216
  0.038166   0.850751
  0.036953   0.844166
  0.035806   0.855574
  0.034640   0.841831
  0.033489   0.843792
  0.032322   0.851508
  0.031169   0.840383
  0.030027   0.838168
  0.028902   0.844315
  0.027774   0.833472
  0.026604   0.832048
  0.025371   0.830133
  0.024074   0.819666
  0.022714   0.817163
  0.021288   0.811376
  0.019913   0.810774
  0.018709   0.815054
  0.017561   0.800435
  0.016325   0.805271
  0.015229   0.803858
  0.014166   0.801671
  0.013183   0.800982
  0.012326   0.805461
  0.011682   0.807889
  0.010789   0.784262
  0.010238   0.779387
  0.009752   0.778958
  0.009319   0.774190
  0.008927   0.780445
  0.008564   0.779939
  0.008250   0.780922
  0.007955   0.783114
  0.007671   0.784749
  0.007411   0.787942
  0.007164   0.783956
  0.006927   0.789768
  0.006699   0.780153
  0.006339   0.754445
  0.006130   0.748942
  0.005927   0.753500
  0.005467   0.720271
  0.005122   0.721370
  0.004951   0.716924
  0.004786   0.722947
  0.004625   0.708847
  0.004465   0.718614
  0.004305   0.708988
  0.004145   0.712482
  0.003823   0.708717
  0.003656   0.701797
  0.003487   0.705766
  0.003250   0.702686
  0.003090   0.695413
  0.002935   0.689382
  0.002699   0.648799
  0.002462   0.606467
  0.002334   0.610488
  0.002139   0.567853
  0.002010   0.556592
  0.001401   0.453744
  0.001344   0.458847
  0.001300   0.459898
  0.001266   0.464644
  0.001242   0.465736
  0.001052   0.408928
  0.000680   0.251232
  0.000000   0.000000

==> figures/Gaussian/txt/KDST-dep-kcc.txt <==
x       y
  0.160750   0.882754
  0.153758   0.879804
  0.145534   0.874832
  0.136644   0.868405
  0.125785   0.866299
  0.117205   0.860399
  0.110578   0.854459
  0.103759   0.843446
  0.099801   0.837853
  0.092787   0.825015
  0.087504   0.819775
  0.078209   0.809335
  0.071241   0.798079
  0.062688   0.789494
  0.055358   0.780940
  0.049336   0.762204
  0.043157   0.743273
  0.037846   0.731070
  0.036771   0.722137
  0.035638   0.717186
  0.033864   0.713948
  0.032114   0.707231
  0.030512   0.705766
  0.029146   0.705962
  0.027860   0.699974
  0.026500   0.694380
  0.025048   0.687713
  0.023593   0.685073
  0.022260   0.680117
  0.021159   0.672165
  0.020241   0.676337
  0.019263   0.684039
  0.018063   0.676090
  0.017182   0.672123
  0.016292   0.659923
  0.015448   0.675338
  0.014798   0.671297
  0.014197   0.684330
  0.013592   0.675056
  0.012292   0.669825
  0.011737   0.666494
  0.011262   0.665012
  0.010811   0.665350
  0.010377   0.673731
  0.009978   0.675393
  0.009642   0.678078
  0.009347   0.675267
  0.009049   0.676010
  0.008755   0.688150
  0.008480   0.684729
  0.007975   0.663116
  0.007581   0.664159
  0.007761   0.663321
  0.007437   0.676077
  0.007310   0.667776
  0.006259   0.659029
  0.006173   0.646543
  0.006088   0.651647
  0.006003   0.655069
  0.005919   0.640860
  0.005833   0.654331
  0.005749   0.650919
  0.005664   0.648256
  0.005581   0.655707
  0.005031   0.621003
  0.004954   0.623804
  0.004878   0.618338
  0.004806   0.616790
  0.004740   0.627428
  0.004680   0.631941
  0.004371   0.619685
  0.004318   0.608707
  0.004254   0.612488
  0.003706   0.568373
  0.003648   0.588704
  0.003155   0.522622
  0.003095   0.532154
  0.003032   0.532389
  0.002969   0.545542
  0.002907   0.546051
  0.002681   0.489326
  0.002640   0.490204
  0.002541   0.501054
  0.002594   0.495915
  0.002476   0.502048
  0.002393   0.503477
  0.002011   0.459986
  0.001874   0.453936
  0.001695   0.451239
  0.001213   0.287599
  0.000000   0.008180

==> figures/Gaussian/txt/KDST-deps-depy.txt <==
x       y
  0.160750   0.197125
  0.153758   0.194230
  0.145534   0.191583
  0.136644   0.187948
  0.125785   0.183397
  0.117205   0.179261
  0.110578   0.175625
  0.103759   0.171905
  0.099801   0.169028
  0.092787   0.164967
  0.087504   0.161230
  0.078209   0.155859
  0.071241   0.150784
  0.062688   0.144741
  0.055358   0.139109
  0.049336   0.133736
  0.043157   0.127707
  0.037846   0.120889
  0.036771   0.120044
  0.035638   0.118857
  0.033864   0.116567
  0.032114   0.114220
  0.030512   0.112033
  0.029146   0.110207
  0.027860   0.108501
  0.026500   0.106574
  0.025048   0.104308
  0.023593   0.101833
  0.022260   0.099402
  0.021159   0.097282
  0.020241   0.095482
  0.019263   0.093449
  0.018063   0.090685
  0.017182   0.088525
  0.016292   0.086199
  0.015448   0.083927
  0.014798   0.082167
  0.014197   0.080465
  0.013592   0.078552
  0.012292   0.074340
  0.011737   0.072340
  0.011262   0.070518
  0.010811   0.068699
  0.010377   0.066840
  0.009978   0.065032
  0.009642   0.063472
  0.009347   0.062110
  0.009049   0.060654
  0.008755   0.059028
  0.008480   0.057314
  0.007975   0.054822
  0.007581   0.051363
  0.007761   0.053076
  0.007437   0.049826
  0.007310   0.048418
  0.006259   0.045501
  0.006173   0.044495
  0.006088   0.043493
  0.006003   0.042484
  0.005919   0.041463
  0.005833   0.040425
  0.005749   0.039363
  0.005664   0.038275
  0.005581   0.037158
  0.005031   0.034913
  0.004954   0.033795
  0.004878   0.032640
  0.004806   0.031452
  0.004740   0.030233
  0.004680   0.028988
  0.004371   0.027187
  0.004318   0.025955
  0.004254   0.024698
  0.003706   0.022577
  0.003648   0.021461
  0.003155   0.019637
  0.003095   0.018622
  0.003032   0.017603
  0.002969   0.016605
  0.002907   0.015636
  0.002681   0.013759
  0.002640   0.013006
  0.002541   0.011456
  0.002594   0.012242
  0.002476   0.010624
  0.002393   0.009703
  0.002011   0.007490
  0.001874   0.006684
  0.001695   0.005831
  0.001213   0.003481
  0.002567   0.004147
  0.002567   0.004147
  0.002567   0.004147
  0.002567   0.004147
  0.002567   0.004147
  0.002567   0.004147
  0.002567   0.004147
  0.002567   0.004147
  0.002567   0.004147
  0.002567   0.004147

==> figures/Gaussian/txt/KDST-depy-acc.txt <==
x       y
  0.197125   0.935000
  0.194230   0.931083
  0.191583   0.930917
  0.187948   0.930500
  0.183397   0.928917
  0.179261   0.930917
  0.175625   0.930333
  0.171905   0.927333
  0.169028   0.927500
  0.164967   0.929500
  0.161230   0.924667
  0.155859   0.924667
  0.150784   0.927083
  0.144741   0.926083
  0.139109   0.921917
  0.133736   0.914083
  0.127707   0.905083
  0.120889   0.910250
  0.120044   0.907083
  0.118857   0.907750
  0.116567   0.902500
  0.114220   0.900417
  0.112033   0.902583
  0.110207   0.902250
  0.108501   0.892833
  0.106574   0.893167
  0.104308   0.894083
  0.101833   0.889917
  0.099402   0.886083
  0.097282   0.893500
  0.095482   0.892250
  0.093449   0.881333
  0.090685   0.878250
  0.088525   0.878750
  0.086199   0.874917
  0.083927   0.866500
  0.082167   0.866333
  0.080465   0.868750
  0.078552   0.861083
  0.074340   0.848583
  0.072340   0.841500
  0.070518   0.838500
  0.068699   0.836083
  0.066840   0.834917
  0.065032   0.828333
  0.063472   0.822917
  0.062110   0.814083
  0.060654   0.817833
  0.059028   0.816417
  0.057314   0.797667
  0.054822   0.793833
  0.051363   0.774083
  0.053076   0.788000
  0.049826   0.788250
  0.048418   0.764167
  0.045501   0.752333
  0.044495   0.751250
  0.043493   0.737917
  0.042484   0.738917
  0.041463   0.726500
  0.040425   0.720500
  0.039363   0.718917
  0.038275   0.709750
  0.037158   0.704500
  0.034913   0.690333
  0.033795   0.684417
  0.032640   0.674500
  0.031452   0.673667
  0.030233   0.675417
  0.028988   0.672667
  0.027187   0.633417
  0.025955   0.612250
  0.024698   0.614083
  0.022577   0.573333
  0.021461   0.565167
  0.019637   0.484333
  0.018622   0.485500
  0.017603   0.485333
  0.016605   0.481500
  0.015636   0.480333
  0.013759   0.413250
  0.013006   0.417583
  0.011456   0.408417
  0.012242   0.406917
  0.010624   0.409250
  0.009703   0.394667
  0.007490   0.295917
  0.006684   0.293250
  0.005831   0.298417
  0.003481   0.150583
  0.004147   0.066000
  0.004147   0.066000
  0.004147   0.066000
  0.004147   0.066000
  0.004147   0.066000
  0.004147   0.066000
  0.004147   0.066000
  0.004147   0.066000
  0.004147   0.066000
  0.004147   0.066000

==> figures/Gaussian/txt/KDST-points-old.txt <==
x       y
  0.920518   0.945167
  0.918768   0.942250
  0.915025   0.943000
  0.910175   0.944667
  0.911138   0.942333
  0.904698   0.937917
  0.900413   0.939500
  0.889141   0.937750
  0.882308   0.934583
  0.873059   0.933083
  0.861912   0.927917
  0.851678   0.925583
  0.844108   0.929250
  0.840107   0.932167
  0.845237   0.931167
  0.846913   0.927750
  0.846648   0.919917
  0.851960   0.924750
  0.854056   0.924417
  0.853124   0.928083
  0.846765   0.922667
  0.837748   0.924167
  0.852367   0.920667
  0.853134   0.924417
  0.854753   0.923000
  0.853974   0.924333
  0.849455   0.920917
  0.850428   0.920250
  0.851216   0.924500
  0.850751   0.921417
  0.844166   0.924500
  0.855574   0.922833
  0.841831   0.922250
  0.843792   0.922417
  0.851508   0.918917
  0.840383   0.925250
  0.838168   0.912833
  0.844315   0.913333
  0.833472   0.903833
  0.832048   0.913000
  0.830133   0.908167
  0.819666   0.900583
  0.817163   0.899583
  0.811376   0.901333
  0.810774   0.886167
  0.815054   0.893167
  0.800435   0.898583
  0.805271   0.894000
  0.803858   0.882667
  0.801671   0.889750
  0.800982   0.866417
  0.805461   0.885000
  0.807889   0.866750
  0.784262   0.842917
  0.779387   0.848833
  0.778958   0.846250
  0.774190   0.846750
  0.780445   0.836000
  0.779939   0.833250
  0.780922   0.830000
  0.783114   0.841083
  0.784749   0.835333
  0.787942   0.828250
  0.783956   0.829167
  0.789768   0.811583
  0.780153   0.816583
  0.754445   0.808333
  0.748942   0.792583
  0.753500   0.791667
  0.720271   0.791000
  0.721370   0.770500
  0.716924   0.781333
  0.722947   0.786833
  0.708847   0.772500
  0.718614   0.768000
  0.708988   0.799083
  0.712482   0.774167
  0.708717   0.766417
  0.701797   0.741083
  0.705766   0.767083
  0.702686   0.736917
  0.695413   0.751833
  0.689382   0.724167
  0.648799   0.699917
  0.606467   0.648500
  0.610488   0.635000
  0.567853   0.617917
  0.556592   0.604500
  0.453744   0.415750
  0.458847   0.420833
  0.459898   0.425000
  0.464644   0.407167
  0.465736   0.413833
  0.408928   0.298417
  0.251232   0.180417
  0.008180   0.066000
  0.008180   0.066000
  0.008180   0.066000
  0.008180   0.066000
  0.008180   0.066000

==> figures/Gaussian/txt/KDST-points-r-fixed.txt <==
x          y
  0.882754   0.935000
  0.880268   0.934167
  0.876189   0.933917
  0.872651   0.931750
  0.866704   0.930417
  0.859603   0.930333
  0.853775   0.931500
  0.842352   0.930583
  0.837684   0.929750
  0.825539   0.931250
  0.818771   0.927583
  0.814374   0.926917
  0.800323   0.930333
  0.789009   0.928917
  0.785335   0.925083
  0.772260   0.920833
  0.772366   0.921167
  0.765588   0.925583
  0.750315   0.921417
  0.746213   0.916250
  0.747875   0.914917
  0.745110   0.916333
  0.741913   0.911167
  0.740158   0.917083
  0.747572   0.911833
  0.744334   0.914333
  0.723510   0.909167
  0.726228   0.909083
  0.718279   0.905417
  0.720608   0.904500
  0.727711   0.908333
  0.731795   0.894083
  0.736355   0.892000
  0.731413   0.888000
  0.724008   0.891417
  0.740134   0.877917
  0.721905   0.875083
  0.737246   0.872583
  0.740107   0.879500
  0.746988   0.864667
  0.735712   0.869333
  0.740617   0.859500
  0.748466   0.856333
  0.744554   0.861833
  0.737193   0.859333
  0.741422   0.845167
  0.741176   0.844333
  0.740242   0.841583
  0.745818   0.849333
  0.724523   0.826333
  0.734221   0.826833
  0.726620   0.817750
  0.733358   0.808917
  0.729365   0.813833
  0.731909   0.812917
  0.736374   0.803500
  0.729692   0.818333
  0.740852   0.800417
  0.739390   0.784250
  0.746179   0.784667
  0.745188   0.770167
  0.736958   0.780833
  0.756015   0.762417
  0.759354   0.777000
  0.761044   0.769667
  0.756394   0.753917
  0.743455   0.739000
  0.742655   0.727833
  0.743273   0.725917
  0.748946   0.723500
  0.757435   0.712500
  0.746594   0.703833
  0.753651   0.694667
  0.753220   0.682583
  0.753393   0.685083
  0.751400   0.671417
  0.761767   0.638750
  0.762088   0.648417
  0.768191   0.629333
  0.772227   0.628167
  0.781106   0.656667
  0.769522   0.624083
  0.776558   0.610583
  0.775127   0.599000
  0.785250   0.591500
  0.776383   0.588667
  0.786981   0.580000
  0.792306   0.576500
  0.792821   0.592500
  0.793191   0.570250
  0.797629   0.581000
  0.804017   0.584250
  0.802943   0.526333
  0.805526   0.590667
  0.806921   0.570000
  0.809752   0.533833
  0.811947   0.584750
  0.804361   0.552000
  0.808568   0.571500
  0.813091   0.622833

==> figures/Gaussian/txt/KDST-points.txt <==
x       y
  0.882754   0.935000
  0.879804   0.931083
  0.874832   0.930917
  0.868405   0.930500
  0.866299   0.928917
  0.860399   0.930917
  0.854459   0.930333
  0.843446   0.927333
  0.837853   0.927500
  0.825015   0.929500
  0.819775   0.924667
  0.809335   0.924667
  0.798079   0.927083
  0.789494   0.926083
  0.780940   0.921917
  0.762204   0.914083
  0.743273   0.905083
  0.731070   0.910250
  0.722137   0.907083
  0.717186   0.907750
  0.713948   0.902500
  0.707231   0.900417
  0.705766   0.902583
  0.705962   0.902250
  0.699974   0.892833
  0.694380   0.893167
  0.687713   0.894083
  0.685073   0.889917
  0.680117   0.886083
  0.672165   0.893500
  0.676337   0.892250
  0.684039   0.881333
  0.676090   0.878250
  0.672123   0.878750
  0.659923   0.874917
  0.675338   0.866500
  0.671297   0.866333
  0.684330   0.868750
  0.675056   0.861083
  0.669825   0.848583
  0.666494   0.841500
  0.665012   0.838500
  0.665350   0.836083
  0.673731   0.834917
  0.675393   0.828333
  0.678078   0.822917
  0.675267   0.814083
  0.676010   0.817833
  0.688150   0.816417
  0.684729   0.797667
  0.663116   0.793833
  0.664159   0.774083
  0.663321   0.788000
  0.676077   0.788250
  0.667776   0.764167
  0.659029   0.752333
  0.646543   0.751250
  0.651647   0.737917
  0.655069   0.738917
  0.640860   0.726500
  0.654331   0.720500
  0.650919   0.718917
  0.648256   0.709750
  0.655707   0.704500
  0.621003   0.690333
  0.623804   0.684417
  0.618338   0.674500
  0.616790   0.673667
  0.627428   0.675417
  0.631941   0.672667
  0.619685   0.633417
  0.608707   0.612250
  0.612488   0.614083
  0.568373   0.573333
  0.588704   0.565167
  0.522622   0.484333
  0.532154   0.485500
  0.532389   0.485333
  0.545542   0.481500
  0.546051   0.480333
  0.489326   0.413250
  0.490204   0.417583
  0.501054   0.408417
  0.495915   0.406917
  0.502048   0.409250
  0.503477   0.394667
  0.459986   0.295917
  0.453936   0.293250
  0.451239   0.298417
  0.287599   0.160583
  0.008180   0.066000

==> figures/Gaussian/txt/KDST-tau-eigs.txt <==
x e1  e2  e3  e4  e5  e6  e7  e8  e9  e10 e11 e12 e13 14  e15
  1.000000  13.985730  13.647804  13.328647  13.212331  10.125447   9.892254   9.478812   8.878746   8.257628   8.012454   4.993764   4.229834   3.788959   3.447974   0.952941
  0.911163  13.673223  13.448934  12.901664  12.672338  10.094076   9.860061   9.452643   8.857807   8.226231   8.001201   4.990868   4.226745   3.784643   3.442343   0.946602
  0.830218  13.407929  13.230291  12.507458  11.978773  10.056951   9.822167   9.423094   8.833636   8.189183   7.988183   4.987691   4.223358   3.779969   3.436185   0.941186
  0.756463  13.168702  12.998757  12.041681  11.266267  10.008801   9.774064   9.389441   8.804809   8.144116   7.972362   4.984199   4.219628   3.774890   3.429453   0.936359
  0.689261  12.934529  12.759857  11.517100  10.593698   9.930907   9.694760   9.350524   8.767915   8.087137   7.950305   4.980346   4.215499   3.769348   3.422094   0.931919
  0.628029  12.695467  12.514027  10.945405  10.162513   9.798834   9.447900   9.303571   8.711529   8.017556   7.903618   4.976077   4.210894   3.763269   3.414051   0.927732
  0.572237  12.448178  12.260444  10.343609  10.020340   9.698648   9.246578   9.014297   8.583231   7.964246   7.745959   4.971309   4.205704   3.756545   3.405260   0.923704
  0.521401  12.192251  11.998814   9.951915   9.795356   9.563607   9.146236   8.806163   8.338803   7.933346   7.357097   4.965917   4.199763   3.749022   3.395652   0.919768
  0.475081  11.928939  11.729583   9.890856   9.617728   9.274160   8.816955   8.722831   8.141023   7.905580   6.773412   4.959673   4.192810   3.740460   3.385149   0.915871
  0.432876  11.660895  11.453785   9.832077   9.536839   9.149714   8.666797   8.307198   7.922305   7.832992   6.144653   4.952045   4.184381   3.730456   3.373660   0.911972
  0.394421  11.392239  11.172827   9.770981   9.458689   9.058284   8.608204   8.083423   7.860062   7.277349   5.550898   4.941094   4.173544   3.718256   3.361080   0.908037
  0.359381  11.128594  10.888324   9.705970   9.374955   8.964990   8.544645   7.977842   7.821702   6.578148   5.048971   4.899327   4.158021   3.702234   3.347273   0.904036
  0.327455  10.876648  10.602177   9.636379   9.282786   8.863412   8.471415   7.898520   7.771741   5.888344   4.937954   4.541740   4.129718   3.678128   3.332049   0.899944
  0.298365  10.642938  10.316940   9.562150   9.180691   8.752439   8.383391   7.836334   7.700406   5.267633   4.901568   4.226689   4.036042   3.631279   3.315083   0.895739
  0.271859  10.432146  10.036161   9.483655   9.068455   8.633961   8.274286   7.785757   7.605988   4.966394   4.650336   4.099387   3.838136   3.508678   3.295613   0.891397
  0.247708  10.245765   9.764293   9.401310   8.947451   8.511452   8.138474   7.737998   7.492071   4.931654   4.348958   3.917981   3.704468   3.285344   3.261801   0.886900
  0.225702  10.081915   9.506656   9.314546   8.820486   8.386657   7.976242   7.685478   7.360052   4.914723   4.249354   3.773005   3.465007   3.233696   3.009605   0.882225
  0.205651   9.936379   9.278761   9.211333   8.690967   8.257670   7.802882   7.614110   7.209697   4.899787   4.211850   3.728830   3.279000   3.058738   2.751926   0.877352
  0.187382   9.804117   9.151703   9.022039   8.561629   8.121322   7.666880   7.480942   7.040961   4.884429   4.189799   3.703372   3.234666   2.771668   2.504207   0.872255
  0.170735   9.680418   9.055053   8.816608   8.433233   7.976534   7.581399   7.278104   6.855080   4.867682   4.173011   3.682755   3.204342   2.509407   2.266422   0.866907
  0.155568   9.561405   8.957378   8.624968   8.304008   7.825923   7.503890   7.050262   6.654986   4.848826   4.158300   3.663573   3.175016   2.276799   2.040264   0.861270
  0.141747   9.444102   8.856034   8.448321   8.170330   7.676918   7.413369   6.814788   6.445045   4.827083   4.144341   3.644482   3.144663   2.065872   1.827896   0.855293
  0.129155   9.326296   8.750059   8.286248   8.028590   7.542197   7.293313   6.577606   6.230406   4.801443   4.130460   3.624767   3.112630   1.869940   1.630221   0.848893
  0.117681   9.206371   8.638815   8.136644   7.877618   7.428928   7.134096   6.341663   6.016401   4.770482   4.116250   3.603951   3.078600   1.684996   1.447191   0.841928
  0.107227   9.083169   8.521814   7.995286   7.719591   7.328264   6.942160   6.108816   5.808313   4.732131   4.101425   3.581645   3.042374   1.509165   1.278703   0.834104
  0.097701   8.955881   8.398681   7.857436   7.558582   7.228191   6.726988   5.880470   5.611438   4.683414   4.085750   3.557480   3.003801   1.342161   1.125354   0.824684
  0.089022   8.823990   8.269144   7.719380   7.399351   7.120083   6.494305   5.658022   5.430969   4.620383   4.069001   3.531062   2.962761   1.184935   0.989791   0.811163
  0.081113   8.687214   8.133041   7.578696   7.247113   6.996810   6.248048   5.443771   5.270496   4.538866   4.050943   3.501938   2.919150   1.039360   0.884154   0.781571
  0.073907   8.545486   7.990326   7.433946   7.105591   6.853387   5.992240   5.244897   5.125859   4.436631   4.031290   3.469554   2.872876   0.908182   0.833920   0.709831
  0.067342   8.398927   7.841089   7.284362   6.973456   6.690218   5.732272   5.085477   4.970289   4.315771   4.009652   3.433209   2.823858   0.821658   0.784816   0.621272
  0.061359   8.247826   7.685561   7.129646   6.845522   6.511904   5.477031   4.970803   4.788638   4.182445   3.985412   3.391998   2.772022   0.806358   0.686771   0.539169
  0.055908   8.092613   7.524135   6.969852   6.716992   6.323044   5.244593   4.859733   4.602376   4.044497   3.957122   3.344752   2.717303   0.795344   0.601174   0.467151
  0.050941   7.933830   7.357371   6.805315   6.584879   6.126868   5.067443   4.710352   4.421148   3.933154   3.898228   3.290017   2.659638   0.784996   0.528725   0.404955
  0.046416   7.772094   7.185997   6.636605   6.447585   5.925720   4.957154   4.511077   4.248029   3.889591   3.769115   3.226160   2.598969   0.774682   0.467433   0.351451
  0.042292   7.608059   7.010894   6.464488   6.304362   5.721640   4.884302   4.298221   4.082781   3.837374   3.643222   3.151746   2.535239   0.764146   0.415159   0.305313
  0.038535   7.442374   6.833054   6.289899   6.155019   5.516781   4.825884   4.114913   3.914982   3.765228   3.523783   3.066198   2.468385   0.753250   0.370004   0.265255
  0.035112   7.275652   6.653533   6.113921   5.999752   5.313869   4.771403   3.992019   3.728635   3.670176   3.408008   2.970357   2.398342   0.741902   0.330408   0.230149
  0.031993   7.108445   6.473377   5.937789   5.839034   5.117221   4.713955   3.914422   3.572408   3.525109   3.290980   2.866357   2.325031   0.730030   0.295136   0.199058
  0.029151   6.941232   6.293557   5.762870   5.673534   4.935737   4.643892   3.856271   3.470613   3.334300   3.168084   2.756845   2.248359   0.717573   0.263231   0.171238
  0.026561   6.774417   6.114915   5.590565   5.504133   4.787677   4.542881   3.804830   3.378529   3.154526   3.036758   2.644208   2.168212   0.704473   0.233954   0.146119
  0.024201   6.608336   5.938131   5.422134   5.332035   4.684711   4.399405   3.754457   3.293730   2.990680   2.896461   2.530233   2.084454   0.690674   0.206743   0.123275
  0.022051   6.443266   5.763722   5.258605   5.158828   4.608071   4.232492   3.701931   3.213404   2.841929   2.750087   2.416117   1.996921   0.676119   0.181175   0.102404
  0.020092   6.279443   5.592055   5.100956   4.986389   4.538367   4.062060   3.644309   3.135068   2.703045   2.603737   2.302604   1.905429   0.660751   0.156942   0.083295
  0.018307   6.117063   5.423370   4.950414   4.816825   4.466064   3.899087   3.577293   3.056889   2.569628   2.461867   2.190144   1.809793   0.644507   0.133838   0.065814
  0.016681   5.956300   5.257818   4.808682   4.652632   4.384972   3.753166   3.493513   2.977587   2.439585   2.326162   2.078999   1.709858   0.627325   0.111743   0.049890
  0.015199   5.797307   5.095495   4.677868   4.496768   4.289277   3.633077   3.384820   2.896273   2.312045   2.196899   1.969330   1.605556   0.609135   0.090627   0.035502
  0.013849   5.640224   4.936497   4.559556   4.351335   4.174840   3.536862   3.253143   2.812336   2.186653   2.073805   1.861239   1.496977   0.589866   0.070553   0.022679
  0.012619   5.485178   4.780983   4.453074   4.214609   4.043593   3.452963   3.109676   2.725359   2.063312   1.956407   1.754797   1.384448   0.569438   0.051681   0.011483
  0.011498   5.332293   4.629289   4.354900   4.082086   3.902950   3.372110   2.963114   2.635072   1.942094   1.844171   1.650072   1.268588   0.547765   0.034297   0.002017
  0.010476   5.181694   4.482114   4.260131   3.950837   3.759845   3.289217   2.817820   2.541315   1.823195   1.736555   1.547162   1.150364   0.524751   0.018853  -0.003992
  0.009545   5.033505   4.340803   4.163876   3.820057   3.618526   3.201313   2.675946   2.444026   1.706905   1.633038   1.446234   1.031111   0.500286   0.006112  -0.004932
  0.007925   4.744862   4.084072   3.949845   3.560092   3.349310   3.003247   2.406805   2.239212   1.483528   1.436405   1.251450   0.796747   0.446418  -0.005135  -0.009876
  0.008697   4.887855   4.207514   4.061553   3.689759   3.481332   3.106402   2.538699   2.343252   1.593564   1.533136   1.347546   0.912546   0.474235  -0.002493  -0.006205
  0.007221   4.604624   3.969129   3.829274   3.431183   3.222282   2.891566   2.280570   2.132424   1.377133   1.342451   1.158359   0.686101   0.416556  -0.005985  -0.013265
  0.006579   4.467182   3.858292   3.703873   3.303144   3.098890   2.772161   2.159834   2.023819   1.274691   1.250908   1.068708   0.583229   0.384154  -0.006706  -0.015982
  0.005995   4.332486   3.747583   3.577583   3.176114   2.977002   2.646629   2.044014   1.914686   1.176562   1.161355   0.982892   0.490977   0.348244  -0.007446  -0.018464
  0.005462   4.200367   3.634784   3.452786   3.050264   2.854409   2.516810   1.932345   1.806404   1.083380   1.073091   0.901224   0.412446   0.307097  -0.008238  -0.020928
  0.004977   4.070515   3.518992   3.330646   2.925758   2.729397   2.384375   1.824147   1.700140   0.995675   0.985502   0.823900   0.349712   0.259336  -0.009100  -0.023474
  0.004535   3.942496   3.400077   3.211556   2.802685   2.601029   2.250661   1.718948   1.596697   0.912306   0.899643   0.750975   0.300249   0.207511  -0.010046  -0.026127
  0.004132   3.815787   3.278351   3.095419   2.681020   2.469147   2.116691   1.616470   1.496501   0.832084   0.816617   0.682357   0.258387   0.156811  -0.011086  -0.029023
  0.003765   3.689840   3.154368   2.981828   2.560639   2.334203   1.983241   1.516568   1.399676   0.754719   0.736651   0.617804   0.220307   0.110293  -0.012236  -0.032287
  0.003430   3.564133   3.028783   2.870219   2.441386   2.197006   1.850892   1.419160   1.306114   0.680276   0.659682   0.556933   0.184436   0.068736  -0.013510  -0.036001
  0.003126   3.438225   2.902261   2.759982   2.323109   2.058512   1.720076   1.324184   1.215543   0.608928   0.585656   0.499220   0.150267   0.032041  -0.014930  -0.040092
  0.002848   3.311778   2.775416   2.650534   2.205686   1.919679   1.591101   1.231575   1.127581   0.540908   0.514678   0.443992   0.117696   0.000231  -0.016556  -0.044641
  0.002595   3.184580   2.648778   2.541363   2.089010   1.781392   1.464166   1.141262   1.041766   0.476541   0.447073   0.390402   0.086727  -0.018013  -0.025971  -0.049860
  0.002364   3.056540   2.522773   2.432050   1.972981   1.644433   1.339390   1.053179   0.957571   0.416302   0.383365   0.337471   0.057339  -0.020122  -0.042894  -0.055960
  0.002154   2.927678   2.397723   2.322267   1.857492   1.509478   1.216844   0.967289   0.874399   0.360732   0.324019   0.284476   0.029429  -0.022405  -0.052754  -0.063188
  0.001963   2.798117   2.273851   2.211777   1.742422   1.377105   1.096598   0.883622   0.791572   0.310116   0.269025   0.231708   0.002891  -0.025168  -0.060427  -0.071831
  0.001789   2.668051   2.151291   2.100428   1.627634   1.247813   0.978782   0.802299   0.708312   0.264148   0.218068   0.180591  -0.020674  -0.030437  -0.067886  -0.082238
  0.001630   2.537727   2.030096   1.988157   1.512983   1.122033   0.863647   0.723535   0.623779   0.222072   0.171101   0.132856  -0.029115  -0.050804  -0.075797  -0.094787
  0.001485   2.407414   1.910240   1.874997   1.398327   1.000140   0.751600   0.647571   0.537205   0.183066   0.128320   0.089947  -0.033205  -0.075489  -0.084906  -0.109372
  0.001353   2.277370   1.791608   1.761096   1.283541   0.882459   0.643171   0.574560   0.448174   0.146427   0.089806   0.052818  -0.037572  -0.092246  -0.103128  -0.123546
  0.001233   2.147823   1.673996   1.646718   1.168537   0.769282   0.539049   0.504283   0.357028   0.111553   0.055388   0.021654  -0.042766  -0.103054  -0.126643  -0.141141
  0.001123   2.018943   1.557146   1.532215   1.053296   0.660896   0.444852   0.431148   0.265284   0.077854   0.024824  -0.004339  -0.049369  -0.114724  -0.146306  -0.165009
  0.001024   1.890841   1.440811   1.417956   0.937898   0.557647   0.377218   0.338075   0.175858   0.044611  -0.001700  -0.026766  -0.058498  -0.127883  -0.164993  -0.190241
  0.000933   1.763554   1.324828   1.304254   0.822568   0.460052   0.316406   0.244136   0.093140   0.010661  -0.023316  -0.047327  -0.072312  -0.143029  -0.185231  -0.216708
  0.000850   1.637056   1.209220   1.191259   0.707736   0.368927   0.258723   0.152507   0.023653  -0.026133  -0.040793  -0.067027  -0.093060  -0.160935  -0.207934  -0.247017
  0.000774   1.511268   1.094480   1.078684   0.594096   0.285466   0.203648   0.063889  -0.024570  -0.054274  -0.070888  -0.090043  -0.120023  -0.182976  -0.233671  -0.282929
  0.000705   1.386062   0.982022   0.965357   0.482674   0.210990   0.150947  -0.018328  -0.051467  -0.078908  -0.103307  -0.127665  -0.151540  -0.211529  -0.262976  -0.325847
  0.000643   1.261288   0.873329   0.850082   0.374881   0.146134   0.100847  -0.061179  -0.088468  -0.111873  -0.141461  -0.167125  -0.188837  -0.249755  -0.296527  -0.376384
  0.000586   1.136783   0.768426   0.733188   0.272544   0.089976   0.054213  -0.075044  -0.119820  -0.154287  -0.190620  -0.203067  -0.238967  -0.301219  -0.335358  -0.434240
  0.000534   1.012404   0.666985   0.615449   0.177835   0.040655   0.011805  -0.089375  -0.144214  -0.196115  -0.231378  -0.240384  -0.299741  -0.370561  -0.381158  -0.499051
  0.000443   0.763765   0.474338   0.380169   0.019263  -0.039333  -0.063832  -0.129524  -0.199691  -0.277658  -0.306203  -0.329103  -0.421271  -0.503746  -0.548886  -0.652994
  0.000486   0.888061   0.568943   0.497518   0.092936  -0.002768  -0.026864  -0.106898  -0.170062  -0.236944  -0.268299  -0.282168  -0.360029  -0.436227  -0.455848  -0.571415
  0.000404   0.639707   0.383164   0.264632  -0.043157  -0.069312  -0.100761  -0.158184  -0.234392  -0.320662  -0.346318  -0.380518  -0.486115  -0.585387  -0.645854  -0.745556
  0.000368   0.516387   0.295244   0.153119  -0.089491  -0.103201  -0.137792  -0.192475  -0.274426  -0.368354  -0.389755  -0.435631  -0.556372  -0.680239  -0.747819  -0.849855
  0.000335   0.394881   0.210045   0.050120  -0.119677  -0.148808  -0.175916  -0.232553  -0.319251  -0.421478  -0.438742  -0.494619  -0.633648  -0.785036  -0.859213  -0.965576
  0.000305   0.277397   0.126292  -0.034928  -0.158747  -0.191218  -0.217203  -0.280009  -0.368596  -0.477057  -0.498773  -0.558429  -0.719354  -0.896665  -0.984521  -1.090408
  0.000278   0.168207   0.041570  -0.092734  -0.214666  -0.231209  -0.264962  -0.336191  -0.423022  -0.533953  -0.572976  -0.628693  -0.814717  -1.014807  -1.125382  -1.219218
  0.000254   0.073350  -0.045207  -0.135561  -0.265503  -0.278801  -0.326033  -0.400839  -0.483556  -0.595112  -0.658866  -0.708338  -0.920856  -1.141413  -1.281216  -1.353661
  0.000231  -0.004033  -0.120278  -0.191851  -0.305635  -0.332309  -0.400827  -0.472497  -0.550973  -0.662450  -0.751880  -0.802611  -1.038827  -1.278867  -1.451072  -1.498315
  0.000210  -0.065515  -0.169939  -0.276450  -0.346971  -0.387952  -0.484446  -0.550189  -0.625434  -0.737457  -0.848347  -0.915556  -1.169648  -1.429336  -1.633300  -1.657053
  0.000192  -0.113231  -0.215554  -0.363621  -0.391934  -0.450385  -0.577387  -0.634293  -0.706827  -0.821752  -0.950299  -1.045449  -1.314325  -1.594810  -1.818374  -1.841431
  0.000175  -0.150502  -0.266413  -0.432611  -0.449733  -0.522025  -0.680434  -0.725827  -0.795305  -0.917205  -1.061076  -1.189793  -1.473882  -1.777216  -2.007067  -2.053040
  0.000159  -0.182077  -0.322211  -0.486353  -0.520378  -0.601010  -0.791713  -0.825791  -0.891447  -1.025775  -1.183064  -1.347789  -1.649408  -1.978498  -2.211290  -2.282960
  0.000145  -0.211576  -0.381746  -0.542787  -0.592572  -0.684885  -0.908349  -0.935130  -0.996164  -1.149079  -1.318142  -1.519780  -1.842101  -2.200661  -2.434427  -2.531556
  0.000132  -0.241039  -0.444701  -0.604242  -0.668401  -0.773530  -1.029107  -1.054475  -1.110565  -1.287983  -1.467999  -1.706754  -2.053321  -2.445805  -2.678721  -2.801009
  0.000120  -0.271609  -0.511355  -0.671549  -0.749667  -0.867981  -1.155253  -1.183794  -1.235884  -1.442727  -1.634224  -1.910100  -2.284625  -2.716152  -2.946400  -3.094006
  0.000110  -0.304011  -0.582259  -0.745406  -0.837596  -0.969498  -1.289000  -1.323272  -1.373428  -1.613480  -1.818341  -2.131485  -2.537795  -3.014079  -3.239838  -3.413462
  0.000100  -0.338778  -0.658093  -0.826506  -0.933195  -1.079324  -1.432349  -1.473813  -1.524552  -1.800802  -2.021857  -2.372807  -2.814857  -3.342156  -3.561611  -3.762458

==> figures/Gaussian/txt/KDST-tau-r-old.txt <==
x       y
  1.000000  15.000000
  0.890215  14.000000
  0.792483  14.000000
  0.705480  14.000000
  0.628029  14.000000
  0.559081  14.000000
  0.497702  14.000000
  0.443062  14.000000
  0.394421  14.000000
  0.351119  14.000000
  0.312572  14.000000
  0.278256  14.000000
  0.247708  14.000000
  0.220513  14.000000
  0.196304  14.000000
  0.174753  14.000000
  0.155568  14.000000
  0.138489  14.000000
  0.123285  14.000000
  0.109750  14.000000
  0.097701  14.000000
  0.086975  14.000000
  0.077426  14.000000
  0.068926  14.000000
  0.061359  14.000000
  0.054623  14.000000
  0.048626  14.000000
  0.043288  14.000000
  0.038535  14.000000
  0.034305  14.000000
  0.030539  14.000000
  0.027186  14.000000
  0.024201  14.000000
  0.021544  14.000000
  0.019179  14.000000
  0.017074  14.000000
  0.015199  14.000000
  0.013530  14.000000
  0.012045  14.000000
  0.010723  14.000000
  0.009545  14.000000
  0.008498  14.000000
  0.007565  14.000000
  0.006734  14.000000
  0.005995  14.000000
  0.005337  14.000000
  0.004751  14.000000
  0.004229  14.000000
  0.003765  14.000000
  0.003352  14.000000
  0.002984  14.000000
  0.002656  14.000000
  0.002364  14.000000
  0.002105  13.000000
  0.001874  13.000000
  0.001668  13.000000
  0.001485  13.000000
  0.001322  13.000000
  0.001177  13.000000
  0.001048  13.000000
  0.000933  13.000000
  0.000830  13.000000
  0.000739  13.000000
  0.000658  13.000000
  0.000586  13.000000
  0.000521  13.000000
  0.000464  12.000000
  0.000413  12.000000
  0.000368  12.000000
  0.000327  11.000000
  0.000292  10.000000
  0.000260  10.000000
  0.000231  10.000000
  0.000206  10.000000
  0.000183  10.000000
  0.000163  10.000000
  0.000145  10.000000
  0.000129   9.000000
  0.000115   9.000000
  0.000102   9.000000
  0.000091   8.000000
  0.000081   8.000000
  0.000072   8.000000
  0.000064   7.000000
  0.000057   6.000000
  0.000051   6.000000
  0.000045   5.000000
  0.000040   5.000000
  0.000036   3.000000
  0.000032   3.000000
  0.000028   3.000000
  0.000025   3.000000
  0.000023   3.000000
  0.000020   2.000000
  0.000018   1.000000
  0.000016   0.000000
  0.000014   0.000000
  0.000013   0.000000
  0.000011   0.000000
  0.000010   0.000000

==> figures/Gaussian/txt/KDST-tau-r.txt <==
x       y
  1.000000  15.000000
  0.911163  12.000000
  0.830218  12.000000
  0.756463  12.000000
  0.689261  12.000000
  0.628029  12.000000
  0.572237  12.000000
  0.521401  12.000000
  0.475081  12.000000
  0.432876  12.000000
  0.394421  12.000000
  0.359381  12.000000
  0.327455  12.000000
  0.298365  12.000000
  0.271859  12.000000
  0.247708  12.000000
  0.225702  11.000000
  0.205651  11.000000
  0.187382  11.000000
  0.170735  11.000000
  0.155568  11.000000
  0.141747  11.000000
  0.129155  11.000000
  0.117681  11.000000
  0.107227  11.000000
  0.097701  11.000000
  0.089022  11.000000
  0.081113  11.000000
  0.073907  11.000000
  0.067342  11.000000
  0.061359  11.000000
  0.055908  11.000000
  0.050941  11.000000
  0.046416  11.000000
  0.042292  11.000000
  0.038535  11.000000
  0.035112  11.000000
  0.031993  11.000000
  0.029151  11.000000
  0.026561  10.000000
  0.024201  10.000000
  0.022051  10.000000
  0.020092  10.000000
  0.018307  10.000000
  0.016681  10.000000
  0.015199  10.000000
  0.013849  10.000000
  0.012619  10.000000
  0.011498  10.000000
  0.010476  10.000000
  0.009545   9.000000
  0.007925   9.000000
  0.008697   9.000000
  0.007221   9.000000
  0.006579   9.000000
  0.005995   8.000000
  0.005462   8.000000
  0.004977   8.000000
  0.004535   8.000000
  0.004132   8.000000
  0.003765   8.000000
  0.003430   8.000000
  0.003126   8.000000
  0.002848   8.000000
  0.002595   7.000000
  0.002364   7.000000
  0.002154   7.000000
  0.001963   7.000000
  0.001789   7.000000
  0.001630   7.000000
  0.001485   6.000000
  0.001353   6.000000
  0.001233   6.000000
  0.001123   5.000000
  0.001024   5.000000
  0.000933   4.000000
  0.000850   4.000000
  0.000774   4.000000
  0.000705   4.000000
  0.000643   4.000000
  0.000586   3.000000
  0.000534   3.000000
  0.000443   3.000000
  0.000486   3.000000
  0.000404   3.000000
  0.000368   3.000000
  0.000335   2.000000
  0.000305   2.000000
  0.000278   2.000000
  0.000254   1.000000
  0.000231   0.000000
  0.000210   0.000000
  0.000192   0.000000
  0.000175   0.000000
  0.000159   0.000000
  0.000145   0.000000
  0.000132   0.000000
  0.000120   0.000000
  0.000110   0.000000
  0.000100   0.000000

==> figures/Gaussian/txt/LDST-GP-points.txt <==
x       y       lower       upper
   0.91768    0.93030    0.91686    0.94374
   0.91884    0.93030    0.91686    0.94374
   0.92000    0.93030    0.91686    0.94374
   0.92117    0.93030    0.91686    0.94374
   0.92233    0.93030    0.91686    0.94374
   0.92350    0.93030    0.91686    0.94374
   0.92466    0.93030    0.91686    0.94374
   0.92583    0.93030    0.91686    0.94374
   0.92699    0.93030    0.91686    0.94374
   0.92816    0.93030    0.91686    0.94374

==> figures/Gaussian/txt/LDST-points.txt <==
x       y
  0.920449   0.944417
  0.917675   0.944167
  0.920470   0.942917
  0.922186   0.942333
  0.924167   0.943917
  0.923398   0.941500
  0.921310   0.940667
  0.921975   0.939083
  0.924960   0.937417
  0.922322   0.936667
  0.921796   0.934500
  0.920986   0.934083
  0.922279   0.936083
  0.918217   0.934000
  0.923222   0.935000
  0.920435   0.932333
  0.924060   0.930917
  0.919944   0.931333
  0.921740   0.929667
  0.920305   0.932167
  0.924510   0.934167
  0.919348   0.931833
  0.923909   0.930417
  0.922288   0.929333
  0.921930   0.933250
  0.921361   0.934833
  0.924473   0.928167
  0.922980   0.929667
  0.921924   0.929417
  0.922727   0.928917
  0.922735   0.926417
  0.921895   0.929750
  0.921892   0.931083
  0.921772   0.932000
  0.922384   0.925750
  0.921395   0.925083
  0.921221   0.925583
  0.922683   0.929833
  0.921448   0.930167
  0.920793   0.928583
  0.920649   0.927833
  0.921126   0.929083
  0.921079   0.929917
  0.921040   0.928500
  0.922922   0.925833
  0.923711   0.929583
  0.922964   0.927333
  0.922970   0.927583
  0.922978   0.927250
  0.923333   0.929083
  0.923880   0.933417
  0.924134   0.929833
  0.924167   0.929083
  0.924132   0.929333
  0.924107   0.928917
  0.923875   0.930667
  0.923879   0.930667
  0.923884   0.930500
  0.923901   0.930583
  0.923913   0.931250
  0.923925   0.932083
  0.923940   0.931417
  0.923703   0.928083
  0.924567   0.928500
  0.924540   0.929333
  0.924520   0.929500
  0.924497   0.929667
  0.924467   0.929250
  0.923960   0.927583
  0.922198   0.929750
  0.921456   0.929333
  0.921719   0.925833
  0.924445   0.925917
  0.923215   0.925500
  0.923308   0.927583
  0.922469   0.926417
  0.922463   0.927083
  0.922274   0.927583
  0.923172   0.927833
  0.921553   0.928250
  0.921737   0.928667
  0.922596   0.928000
  0.922964   0.928333
  0.922844   0.927417
  0.923164   0.925417
  0.918872   0.923000
  0.921269   0.925333
  0.921849   0.925750
  0.923428   0.927000
  0.923747   0.925667
  0.923788   0.927500
  0.924912   0.926833
  0.925176   0.927583
  0.924738   0.928250
  0.925583   0.927000
  0.924986   0.930083
  0.925116   0.929167
  0.925183   0.927167
  0.926914   0.929250
  0.928158   0.934083
